Monotone level-sets on arbitrary meshes without redistancing

In this paper we present approaches that address two issues that can occur when the level-set method is used to simulate two-fluid flows in engineering practice. The first issue concerns regularizing the Heaviside function on arbitrary meshes. We show that the regularized Heaviside function can be non-smooth on non-uniform meshes. Alternative regularizing definitions that are indeed smooth and monotonic, are introduced. These new definitions lead to smooth Heaviside functions by taking the changing local meshsize into account. The second issue is the computational cost and fragility caused by the necessity of redistancing the level-set field. In previous papers it is shown that strongly coupling the level-set convection with the flow solver provides robustness and potentially efficiency and accuracy advantages. The next step would be to include redistancing within the strong coupling part of the algorithm. The computational cost of current redistancing procedure prohibit this. Four alternative approaches for circumventing the expensive redistancing step are proposed. This should facilitate a fully coupled level-set approach. Some benchmark cases demonstrate the efficacy of the proposed approaches. These includes the standard test case of the vortex in a box. Based on these results the most favorable redistancing approach is selected.

==> conv/p1.dat <==
10  1.615e-01   2.387e-01   3.146e+00   1.615e-01   2.387e-01   3.146e+00   1.342e-01   2.592e-01   1.000e+00   3.839e-05   1.344e-03   3.881e-01 GREPP1234 
20  2.710e-02   3.744e-02   2.557e-01   2.710e-02   3.744e-02   2.557e-01   1.033e-01   2.739e-01   1.000e+00   2.669e-05   1.821e-03   2.369e-01 GREPP1234 
40  1.298e-02   1.755e-02   2.557e-01   1.298e-02   1.755e-02   2.557e-01   5.372e-02   2.020e-01   1.000e+00   1.303e-06   1.221e-04   1.202e-01 GREPP1234 
80  6.137e-03   8.460e-03   2.557e-01   6.137e-03   8.460e-03   2.557e-01   2.517e-02   1.367e-01   1.000e+00   9.081e-07   1.206e-04   6.679e-02 GREPP1234 


==> conv/p2.dat <==
10  7.043e-02   9.767e-02   9.521e-01   7.043e-02   9.767e-02   9.521e-01   1.260e-01   2.381e-01   1.000e+00   1.282e-04   4.370e-03   3.058e-01 GREPP1234 
20  1.029e-02   1.750e-02   6.761e-01   1.029e-02   1.750e-02   6.761e-01   6.191e-02   1.962e-01   9.990e-01   1.743e-05   1.097e-03   1.485e-01 GREPP1234 
40  7.875e-04   1.154e-03   6.761e-01   7.875e-04   1.154e-03   6.761e-01   1.885e-02   9.847e-02   9.409e-01   3.064e-06   2.522e-04   5.444e-02 GREPP1234 
80  1.000e+00   1.000e+00   1.222e+00   1.000e+00   1.000e+00   1.222e+00   7.459e-03   6.750e-02   9.966e-01   1.268e-06   1.097e-04   1.781e-02 GREPP1234 


==> conv/table.dat <==
10  1.209e-01   3.373e-01  1.179e-01  3.387e-01 1.066e-01 3.079e-01
20  1.061e-01   2.666e-01  9.341e-02  2.066e-01 4.801e-02 1.132e-01
40  6.752e-02   1.417e-01  3.566e-02  8.446e-02 1.692e-02 4.278e-02
80  3.183e-02   7.925e-02  1.745e-02  4.326e-02 7.459e-03 1.781e-02


10 1.264e-01 3.443e-01 1.342e-01 3.881e-01 1.260e-01 3.058e-01 
20 1.058e-01 2.544e-01 1.033e-01 2.369e-01 6.191e-02 1.485e-01
30 6.804e-02 1.422e-01 5.372e-02 1.202e-01 1.885e-02 5.444e-02 
40 3.197e-02 7.947e-02 2.517e-02 6.679e-02 7.459e-03 1.781e-02 

1	2	  3		4	5	      6		7		8XXX	   9		10	   11		12	   13XX
10  7.043e-02   9.767e-02   9.521e-01   7.043e-02   9.767e-02   9.521e-01   1.260e-01   2.381e-01   1.000e+00   1.282e-04   4.370e-03   3.058e-01 GREPP1234 
20  1.029e-02   1.750e-02   6.761e-01   1.029e-02   1.750e-02   6.761e-01   6.191e-02   1.962e-01   9.990e-01   1.743e-05   1.097e-03   1.485e-01 GREPP1234 
40  7.875e-04   1.154e-03   6.761e-01   7.875e-04   1.154e-03   6.761e-01   1.885e-02   9.847e-02   9.409e-01   3.064e-06   2.522e-04   5.444e-02 GREPP1234 
80  1.000e+00   1.000e+00   1.222e+00   1.000e+00   1.000e+00   1.222e+00   7.459e-03   6.750e-02   9.966e-01   1.268e-06   1.097e-04   1.781e-02 GREPP1234 




10  1.615e-01   2.387e-01   3.146e+00   1.615e-01   2.387e-01   3.146e+00   1.342e-01   2.592e-01   1.000e+00   3.839e-05   1.344e-03   3.881e-01 GREPP1234 
20  2.710e-02   3.744e-02   2.557e-01   2.710e-02   3.744e-02   2.557e-01   1.033e-01   2.739e-01   1.000e+00   2.669e-05   1.821e-03   2.369e-01 GREPP1234 
40  1.298e-02   1.755e-02   2.557e-01   1.298e-02   1.755e-02   2.557e-01   5.372e-02   2.020e-01   1.000e+00   1.303e-06   1.221e-04   1.202e-01 GREPP1234 
80  6.137e-03   8.460e-03   2.557e-01   6.137e-03   8.460e-03   2.557e-01   2.517e-02   1.367e-01   1.000e+00   9.081e-07   1.206e-04   6.679e-02 GREPP1234 


10  1.498e-01   1.722e-01   3.857e-01   1.498e-01   1.722e-01   3.857e-01   1.264e-01   2.456e-01   9.793e-01   1.154e-04   4.233e-03   3.443e-01 GREPP1234 
20  1.141e-01   1.390e-01   4.777e-01   1.141e-01   1.390e-01   4.777e-01   1.058e-01   2.832e-01   1.000e+00   8.900e-06   4.033e-04   2.544e-01 GREPP1234 
40  1.109e-01   1.349e-01   8.072e-01   1.109e-01   1.349e-01   8.072e-01   6.804e-02   2.349e-01   1.000e+00   4.689e-06   3.075e-04   1.422e-01 GREPP1234 
80  1.088e-01   1.380e-01   4.441e-01   1.088e-01   1.380e-01   4.441e-01   3.197e-02   1.583e-01   1.000e+00   7.804e-06   7.208e-04   7.947e-02 GREPP1234 



==> conv/tet.dat <==
10  1.498e-01   1.722e-01   3.857e-01   1.498e-01   1.722e-01   3.857e-01   1.264e-01   2.456e-01   9.793e-01   1.154e-04   4.233e-03   3.443e-01 GREPP1234 
20  1.141e-01   1.390e-01   4.777e-01   1.141e-01   1.390e-01   4.777e-01   1.058e-01   2.832e-01   1.000e+00   8.900e-06   4.033e-04   2.544e-01 GREPP1234 
40  1.109e-01   1.349e-01   8.072e-01   1.109e-01   1.349e-01   8.072e-01   6.804e-02   2.349e-01   1.000e+00   4.689e-06   3.075e-04   1.422e-01 GREPP1234 
80  1.088e-01   1.380e-01   4.441e-01   1.088e-01   1.380e-01   4.441e-01   3.197e-02   1.583e-01   1.000e+00   7.804e-06   7.208e-04   7.947e-02 GREPP1234 


==> smooth/arb1.dat <==
-0.760000 0.450000 -1.260000 -2.800000 0.006451 -5.000000 0.000000
-0.739545 0.450000 -1.239545 -2.754545 0.007771 -4.954545 0.000000
-0.719091 0.450000 -1.219091 -2.709091 0.009254 -4.909091 0.000000
-0.698636 0.450000 -1.198636 -2.663636 0.010911 -4.863636 0.000000
-0.678182 0.450000 -1.178182 -2.618182 0.012748 -4.818182 0.000000
-0.657727 0.450000 -1.157727 -2.572727 0.014773 -4.772727 0.000000
-0.637273 0.450000 -1.137273 -2.527273 0.016995 -4.727273 0.000000
-0.616818 0.450000 -1.116818 -2.481818 0.019419 -4.681818 0.000000
-0.596364 0.450000 -1.096364 -2.436364 0.022054 -4.636364 0.000000
-0.575909 0.450000 -1.075909 -2.390909 0.024904 -4.590909 0.000000
-0.555455 0.450000 -1.055455 -2.345455 0.027977 -4.545455 0.000000
-0.535000 0.450000 -1.035000 -2.300000 0.031277 -4.500000 0.000000
-0.514545 0.450000 -1.014545 -2.254545 0.034811 -4.454545 0.000000
-0.494091 0.450000 -0.994091 -2.209091 0.038583 -4.409091 0.000000
-0.473636 0.450000 -0.973636 -2.163636 0.042598 -4.363636 0.000000
-0.453182 0.450000 -0.953182 -2.118182 0.046860 -4.318182 0.000000
-0.432727 0.450000 -0.932727 -2.072727 0.051372 -4.272727 0.000000
-0.412273 0.450000 -0.912273 -2.027273 0.056138 -4.227273 0.000000
-0.391818 0.450000 -0.891818 -1.981818 0.061161 -4.181818 0.000000
-0.371364 0.450000 -0.871364 -1.936364 0.066443 -4.136364 0.000000
-0.350909 0.450000 -0.850909 -1.890909 0.071987 -4.090909 0.000000
-0.330455 0.450000 -0.830455 -1.845455 0.077793 -4.045455 0.000000
-0.310000 0.450000 -0.810000 -1.800000 0.083862 -4.000000 0.000000
-0.310000 0.335000 -0.810000 -2.417910 0.023184 -4.000000 0.000000
-0.294773 0.335000 -0.794773 -2.372456 0.026124 -3.954545 0.000000
-0.279545 0.335000 -0.779545 -2.327001 0.029289 -3.909091 0.000000
-0.264318 0.335000 -0.764318 -2.281547 0.032684 -3.863636 0.000000
-0.249091 0.335000 -0.749091 -2.236092 0.036314 -3.818182 0.000000
-0.233864 0.335000 -0.733864 -2.190638 0.040184 -3.772727 0.000000
-0.218636 0.335000 -0.718636 -2.145183 0.044298 -3.727273 0.000000
-0.203409 0.335000 -0.703409 -2.099729 0.048661 -3.681818 0.000000
-0.188182 0.335000 -0.688182 -2.054274 0.053276 -3.636364 0.000000
-0.172955 0.335000 -0.672955 -2.008820 0.058146 -3.590909 0.000000
-0.157727 0.335000 -0.657727 -1.963365 0.063274 -3.545455 0.000000
-0.142500 0.335000 -0.642500 -1.917910 0.068662 -3.500000 0.000000
-0.127273 0.335000 -0.627273 -1.872456 0.074312 -3.454545 0.000002
-0.112045 0.335000 -0.612045 -1.827001 0.080225 -3.409091 0.000014
-0.096818 0.335000 -0.596818 -1.781547 0.086402 -3.363636 0.000049
-0.081591 0.335000 -0.581591 -1.736092 0.092844 -3.318182 0.000115
-0.066364 0.335000 -0.566364 -1.690638 0.099551 -3.272727 0.000225
-0.051136 0.335000 -0.551136 -1.645183 0.106523 -3.227273 0.000388
-0.035909 0.335000 -0.535909 -1.599729 0.113758 -3.181818 0.000615
-0.020682 0.335000 -0.520682 -1.554274 0.121256 -3.136364 0.000917
-0.005455 0.335000 -0.505455 -1.508820 0.129014 -3.090909 0.001305
0.009773 0.335000 -0.490227 -1.463365 0.137032 -3.045455 0.001787
0.025000 0.335000 -0.475000 -1.417910 0.145305 -3.000000 0.002374
0.025000 0.225000 -0.475000 -2.111111 0.047545 -3.000000 0.002374
0.035227 0.225000 -0.464773 -2.065657 0.052097 -2.954545 0.003076
0.045455 0.225000 -0.454545 -2.020202 0.056903 -2.909091 0.003903
0.055682 0.225000 -0.444318 -1.974747 0.061966 -2.863636 0.004863
0.065909 0.225000 -0.434091 -1.929293 0.067288 -2.818182 0.005967
0.076136 0.225000 -0.423864 -1.883838 0.072872 -2.772727 0.007224
0.086364 0.225000 -0.413636 -1.838384 0.078719 -2.727273 0.008641
0.096591 0.225000 -0.403409 -1.792929 0.084830 -2.681818 0.010227
0.106818 0.225000 -0.393182 -1.747475 0.091206 -2.636364 0.011991
0.117045 0.225000 -0.382955 -1.702020 0.097847 -2.590909 0.013940
0.127273 0.225000 -0.372727 -1.656566 0.104752 -2.545455 0.016082
0.137500 0.225000 -0.362500 -1.611111 0.111921 -2.500000 0.018425
0.147727 0.225000 -0.352273 -1.565657 0.119354 -2.454545 0.020974
0.157955 0.225000 -0.342045 -1.520202 0.127047 -2.409091 0.023738
0.168182 0.225000 -0.331818 -1.474747 0.135000 -2.363636 0.026721
0.178409 0.225000 -0.321591 -1.429293 0.143209 -2.318182 0.029929
0.188636 0.225000 -0.311364 -1.383838 0.151673 -2.272727 0.033369
0.198864 0.225000 -0.301136 -1.338384 0.160387 -2.227273 0.037046
0.209091 0.225000 -0.290909 -1.292929 0.169348 -2.181818 0.040963
0.219318 0.225000 -0.280682 -1.247475 0.178553 -2.136364 0.045125
0.229545 0.225000 -0.270455 -1.202020 0.187995 -2.090909 0.049537
0.239773 0.225000 -0.260227 -1.156566 0.197671 -2.045455 0.054201
0.250000 0.225000 -0.250000 -1.111111 0.207576 -2.000000 0.059121
0.250000 0.150000 -0.250000 -1.666667 0.103195 -2.000000 0.059121
0.256818 0.150000 -0.243182 -1.621212 0.110306 -1.954545 0.064299
0.263636 0.150000 -0.236364 -1.575758 0.117679 -1.909091 0.069738
0.270455 0.150000 -0.229545 -1.530303 0.125315 -1.863636 0.075438
0.277273 0.150000 -0.222727 -1.484848 0.133210 -1.818182 0.081403
0.284091 0.150000 -0.215909 -1.439394 0.141363 -1.772727 0.087631
0.290909 0.150000 -0.209091 -1.393939 0.149770 -1.727273 0.094125
0.297727 0.150000 -0.202273 -1.348485 0.158429 -1.681818 0.100883
0.304545 0.150000 -0.195455 -1.303030 0.167336 -1.636364 0.107906
0.311364 0.150000 -0.188636 -1.257576 0.176486 -1.590909 0.115192
0.318182 0.150000 -0.181818 -1.212121 0.185876 -1.545455 0.122741
0.325000 0.150000 -0.175000 -1.166667 0.195501 -1.500000 0.130550
0.331818 0.150000 -0.168182 -1.121212 0.205355 -1.454545 0.138617
0.338636 0.150000 -0.161364 -1.075758 0.215433 -1.409091 0.146940
0.345455 0.150000 -0.154545 -1.030303 0.225729 -1.363636 0.155515
0.352273 0.150000 -0.147727 -0.984848 0.236236 -1.318182 0.164340
0.359091 0.150000 -0.140909 -0.939394 0.246948 -1.272727 0.173409
0.365909 0.150000 -0.134091 -0.893939 0.257858 -1.227273 0.182720
0.372727 0.150000 -0.127273 -0.848485 0.268958 -1.181818 0.192267
0.379545 0.150000 -0.120455 -0.803030 0.280242 -1.136364 0.202045
0.386364 0.150000 -0.113636 -0.757576 0.291700 -1.090909 0.212049
0.393182 0.150000 -0.106818 -0.712121 0.303324 -1.045455 0.222273
0.400000 0.150000 -0.100000 -0.666667 0.315107 -1.000000 0.232711
0.400000 0.100000 -0.100000 -1.000000 0.232711 -1.000000 0.232711
0.404545 0.100000 -0.095455 -0.954545 0.243355 -0.954545 0.243355
0.409091 0.100000 -0.090909 -0.909091 0.254200 -0.909091 0.254200
0.413636 0.100000 -0.086364 -0.863636 0.265238 -0.863636 0.265238
0.418182 0.100000 -0.081818 -0.818182 0.276461 -0.818182 0.276461
0.422727 0.100000 -0.077273 -0.772727 0.287861 -0.772727 0.287861
0.427273 0.100000 -0.072727 -0.727273 0.299431 -0.727273 0.299431
0.431818 0.100000 -0.068182 -0.681818 0.311162 -0.681818 0.311162
0.436364 0.100000 -0.063636 -0.636364 0.323045 -0.636364 0.323045
0.440909 0.100000 -0.059091 -0.590909 0.335072 -0.590909 0.335072
0.445455 0.100000 -0.054545 -0.545455 0.347232 -0.545455 0.347232
0.450000 0.100000 -0.050000 -0.500000 0.359517 -0.500000 0.359517
0.454545 0.100000 -0.045455 -0.454545 0.371916 -0.454545 0.371916
0.459091 0.100000 -0.040909 -0.409091 0.384421 -0.409091 0.384421
0.463636 0.100000 -0.036364 -0.363636 0.397021 -0.363636 0.397021
0.468182 0.100000 -0.031818 -0.318182 0.409706 -0.318182 0.409706
0.472727 0.100000 -0.027273 -0.272727 0.422466 -0.272727 0.422466
0.477273 0.100000 -0.022727 -0.227273 0.435290 -0.227273 0.435290
0.481818 0.100000 -0.018182 -0.181818 0.448167 -0.181818 0.448167
0.486364 0.100000 -0.013636 -0.136364 0.461088 -0.136364 0.461088
0.490909 0.100000 -0.009091 -0.090909 0.474040 -0.090909 0.474040
0.495455 0.100000 -0.004545 -0.045455 0.487015 -0.045455 0.487015
0.500000 0.100000 0.000000 0.000000 0.500000 0.000000 0.500000
0.500000 0.100000 0.000000 0.000000 0.500000 0.000000 0.500000
0.504545 0.100000 0.004545 0.045455 0.512985 0.045455 0.512985
0.509091 0.100000 0.009091 0.090909 0.525960 0.090909 0.525960
0.513636 0.100000 0.013636 0.136364 0.538912 0.136364 0.538912
0.518182 0.100000 0.018182 0.181818 0.551833 0.181818 0.551833
0.522727 0.100000 0.022727 0.227273 0.564710 0.227273 0.564710
0.527273 0.100000 0.027273 0.272727 0.577534 0.272727 0.577534
0.531818 0.100000 0.031818 0.318182 0.590294 0.318182 0.590294
0.536364 0.100000 0.036364 0.363636 0.602979 0.363636 0.602979
0.540909 0.100000 0.040909 0.409091 0.615579 0.409091 0.615579
0.545455 0.100000 0.045455 0.454545 0.628084 0.454545 0.628084
0.550000 0.100000 0.050000 0.500000 0.640483 0.500000 0.640483
0.554545 0.100000 0.054545 0.545455 0.652768 0.545455 0.652768
0.559091 0.100000 0.059091 0.590909 0.664928 0.590909 0.664928
0.563636 0.100000 0.063636 0.636364 0.676955 0.636364 0.676955
0.568182 0.100000 0.068182 0.681818 0.688838 0.681818 0.688838
0.572727 0.100000 0.072727 0.727273 0.700569 0.727273 0.700569
0.577273 0.100000 0.077273 0.772727 0.712139 0.772727 0.712139
0.581818 0.100000 0.081818 0.818182 0.723539 0.818182 0.723539
0.586364 0.100000 0.086364 0.863636 0.734762 0.863636 0.734762
0.590909 0.100000 0.090909 0.909091 0.745800 0.909091 0.745800
0.595455 0.100000 0.095455 0.954545 0.756645 0.954545 0.756645
0.600000 0.100000 0.100000 1.000000 0.767289 1.000000 0.767289
0.600000 0.150000 0.100000 0.666667 0.684893 1.000000 0.767289
0.606818 0.150000 0.106818 0.712121 0.696676 1.045455 0.777727
0.613636 0.150000 0.113636 0.757576 0.708300 1.090909 0.787951
0.620455 0.150000 0.120455 0.803030 0.719758 1.136364 0.797955
0.627273 0.150000 0.127273 0.848485 0.731042 1.181818 0.807733
0.634091 0.150000 0.134091 0.893939 0.742142 1.227273 0.817280
0.640909 0.150000 0.140909 0.939394 0.753052 1.272727 0.826591
0.647727 0.150000 0.147727 0.984848 0.763764 1.318182 0.835660
0.654545 0.150000 0.154545 1.030303 0.774271 1.363636 0.844485
0.661364 0.150000 0.161364 1.075758 0.784567 1.409091 0.853060
0.668182 0.150000 0.168182 1.121212 0.794645 1.454545 0.861383
0.675000 0.150000 0.175000 1.166667 0.804499 1.500000 0.869450
0.681818 0.150000 0.181818 1.212121 0.814124 1.545455 0.877259
0.688636 0.150000 0.188636 1.257576 0.823514 1.590909 0.884808
0.695455 0.150000 0.195455 1.303030 0.832664 1.636364 0.892094
0.702273 0.150000 0.202273 1.348485 0.841571 1.681818 0.899117
0.709091 0.150000 0.209091 1.393939 0.850230 1.727273 0.905875
0.715909 0.150000 0.215909 1.439394 0.858637 1.772727 0.912369
0.722727 0.150000 0.222727 1.484848 0.866790 1.818182 0.918597
0.729545 0.150000 0.229545 1.530303 0.874685 1.863636 0.924562
0.736364 0.150000 0.236364 1.575758 0.882321 1.909091 0.930262
0.743182 0.150000 0.243182 1.621212 0.889694 1.954545 0.935701
0.750000 0.150000 0.250000 1.666667 0.896805 2.000000 0.940879
0.750000 0.225000 0.250000 1.111111 0.792424 2.000000 0.940879
0.760227 0.225000 0.260227 1.156566 0.802329 2.045455 0.945799
0.770455 0.225000 0.270455 1.202020 0.812005 2.090909 0.950463
0.780682 0.225000 0.280682 1.247475 0.821447 2.136364 0.954875
0.790909 0.225000 0.290909 1.292929 0.830652 2.181818 0.959037
0.801136 0.225000 0.301136 1.338384 0.839613 2.227273 0.962954
0.811364 0.225000 0.311364 1.383838 0.848327 2.272727 0.966631
0.821591 0.225000 0.321591 1.429293 0.856791 2.318182 0.970071
0.831818 0.225000 0.331818 1.474747 0.865000 2.363636 0.973279
0.842045 0.225000 0.342045 1.520202 0.872953 2.409091 0.976262
0.852273 0.225000 0.352273 1.565657 0.880646 2.454545 0.979026
0.862500 0.225000 0.362500 1.611111 0.888079 2.500000 0.981575
0.872727 0.225000 0.372727 1.656566 0.895248 2.545455 0.983918
0.882955 0.225000 0.382955 1.702020 0.902153 2.590909 0.986060
0.893182 0.225000 0.393182 1.747475 0.908794 2.636364 0.988009
0.903409 0.225000 0.403409 1.792929 0.915170 2.681818 0.989773
0.913636 0.225000 0.413636 1.838384 0.921281 2.727273 0.991359
0.923864 0.225000 0.423864 1.883838 0.927128 2.772727 0.992776
0.934091 0.225000 0.434091 1.929293 0.932712 2.818182 0.994033
0.944318 0.225000 0.444318 1.974747 0.938034 2.863636 0.995137
0.954545 0.225000 0.454545 2.020202 0.943097 2.909091 0.996097
0.964773 0.225000 0.464773 2.065657 0.947903 2.954545 0.996924
0.975000 0.225000 0.475000 2.111111 0.952455 3.000000 0.997626
0.975000 0.335000 0.475000 1.417910 0.854695 3.000000 0.997626
0.990227 0.335000 0.490227 1.463365 0.862968 3.045455 0.998213
1.005455 0.335000 0.505455 1.508820 0.870986 3.090909 0.998695
1.020682 0.335000 0.520682 1.554274 0.878744 3.136364 0.999083
1.035909 0.335000 0.535909 1.599729 0.886242 3.181818 0.999385
1.051136 0.335000 0.551136 1.645183 0.893477 3.227273 0.999612
1.066364 0.335000 0.566364 1.690638 0.900449 3.272727 0.999775
1.081591 0.335000 0.581591 1.736092 0.907156 3.318182 0.999885
1.096818 0.335000 0.596818 1.781547 0.913598 3.363636 0.999951
1.112045 0.335000 0.612045 1.827001 0.919775 3.409091 0.999986
1.127273 0.335000 0.627273 1.872456 0.925688 3.454545 0.999998
1.142500 0.335000 0.642500 1.917910 0.931338 3.500000 1.000000
1.157727 0.335000 0.657727 1.963365 0.936726 3.545455 1.000000
1.172955 0.335000 0.672955 2.008820 0.941854 3.590909 1.000000
1.188182 0.335000 0.688182 2.054274 0.946724 3.636364 1.000000
1.203409 0.335000 0.703409 2.099729 0.951339 3.681818 1.000000
1.218636 0.335000 0.718636 2.145183 0.955702 3.727273 1.000000
1.233864 0.335000 0.733864 2.190638 0.959816 3.772727 1.000000
1.249091 0.335000 0.749091 2.236092 0.963686 3.818182 1.000000
1.264318 0.335000 0.764318 2.281547 0.967316 3.863636 1.000000
1.279545 0.335000 0.779545 2.327001 0.970711 3.909091 1.000000
1.294773 0.335000 0.794773 2.372456 0.973876 3.954545 1.000000
1.310000 0.335000 0.810000 2.417910 0.976816 4.000000 1.000000
1.310000 0.450000 0.810000 1.800000 0.916138 4.000000 1.000000
1.330455 0.450000 0.830455 1.845455 0.922207 4.045455 1.000000
1.350909 0.450000 0.850909 1.890909 0.928013 4.090909 1.000000
1.371364 0.450000 0.871364 1.936364 0.933557 4.136364 1.000000
1.391818 0.450000 0.891818 1.981818 0.938839 4.181818 1.000000
1.412273 0.450000 0.912273 2.027273 0.943862 4.227273 1.000000
1.432727 0.450000 0.932727 2.072727 0.948628 4.272727 1.000000
1.453182 0.450000 0.953182 2.118182 0.953140 4.318182 1.000000
1.473636 0.450000 0.973636 2.163636 0.957402 4.363636 1.000000
1.494091 0.450000 0.994091 2.209091 0.961417 4.409091 1.000000
1.514545 0.450000 1.014545 2.254545 0.965189 4.454545 1.000000
1.535000 0.450000 1.035000 2.300000 0.968723 4.500000 1.000000
1.555455 0.450000 1.055455 2.345455 0.972023 4.545455 1.000000
1.575909 0.450000 1.075909 2.390909 0.975096 4.590909 1.000000
1.596364 0.450000 1.096364 2.436364 0.977946 4.636364 1.000000
1.616818 0.450000 1.116818 2.481818 0.980581 4.681818 1.000000
1.637273 0.450000 1.137273 2.527273 0.983005 4.727273 1.000000
1.657727 0.450000 1.157727 2.572727 0.985227 4.772727 1.000000
1.678182 0.450000 1.178182 2.618182 0.987252 4.818182 1.000000
1.698636 0.450000 1.198636 2.663636 0.989089 4.863636 1.000000
1.719091 0.450000 1.219091 2.709091 0.990746 4.909091 1.000000
1.739545 0.450000 1.239545 2.754545 0.992229 4.954545 1.000000
1.760000 0.450000 1.260000 2.800000 0.993549 5.000000 1.000000


==> smooth/arb2.dat <==
-0.600000 0.400000 -1.100000 -2.750000 0.007911 -4.000000 0.000000
-0.581818 0.400000 -1.081818 -2.704545 0.009412 -3.954545 0.000000
-0.563636 0.400000 -1.063636 -2.659091 0.011086 -3.909091 0.000000
-0.545455 0.400000 -1.045455 -2.613636 0.012942 -3.863636 0.000000
-0.527273 0.400000 -1.027273 -2.568182 0.014987 -3.818182 0.000000
-0.509091 0.400000 -1.009091 -2.522727 0.017228 -3.772727 0.000000
-0.490909 0.400000 -0.990909 -2.477273 0.019673 -3.727273 0.000000
-0.472727 0.400000 -0.972727 -2.431818 0.022329 -3.681818 0.000000
-0.454545 0.400000 -0.954545 -2.386364 0.025201 -3.636364 0.000000
-0.436364 0.400000 -0.936364 -2.340909 0.028296 -3.590909 0.000000
-0.418182 0.400000 -0.918182 -2.295455 0.031620 -3.545455 0.000000
-0.400000 0.400000 -0.900000 -2.250000 0.035178 -3.500000 0.000000
-0.381818 0.400000 -0.881818 -2.204545 0.038974 -3.454545 0.000002
-0.363636 0.400000 -0.863636 -2.159091 0.043013 -3.409091 0.000014
-0.345455 0.400000 -0.845455 -2.113636 0.047300 -3.363636 0.000049
-0.327273 0.400000 -0.827273 -2.068182 0.051837 -3.318182 0.000115
-0.309091 0.400000 -0.809091 -2.022727 0.056629 -3.272727 0.000225
-0.290909 0.400000 -0.790909 -1.977273 0.061678 -3.227273 0.000388
-0.272727 0.400000 -0.772727 -1.931818 0.066986 -3.181818 0.000615
-0.254545 0.400000 -0.754545 -1.886364 0.072555 -3.136364 0.000917
-0.236364 0.400000 -0.736364 -1.840909 0.078388 -3.090909 0.001305
-0.218182 0.400000 -0.718182 -1.795455 0.084484 -3.045455 0.001787
-0.200000 0.400000 -0.700000 -1.750000 0.090845 -3.000000 0.002374
-0.200000 0.400000 -0.700000 -1.750000 0.090845 -3.000000 0.002374
-0.181818 0.400000 -0.681818 -1.704545 0.097471 -2.954545 0.003076
-0.163636 0.400000 -0.663636 -1.659091 0.104362 -2.909091 0.003903
-0.145455 0.400000 -0.645455 -1.613636 0.111516 -2.863636 0.004863
-0.127273 0.400000 -0.627273 -1.568182 0.118934 -2.818182 0.005967
-0.109091 0.400000 -0.609091 -1.522727 0.126613 -2.772727 0.007224
-0.090909 0.400000 -0.590909 -1.477273 0.134551 -2.727273 0.008641
-0.072727 0.400000 -0.572727 -1.431818 0.142746 -2.681818 0.010227
-0.054545 0.400000 -0.554545 -1.386364 0.151196 -2.636364 0.011991
-0.036364 0.400000 -0.536364 -1.340909 0.159896 -2.590909 0.013940
-0.018182 0.400000 -0.518182 -1.295455 0.168844 -2.545455 0.016082
0.000000 0.400000 -0.500000 -1.250000 0.178035 -2.500000 0.018425
0.018182 0.400000 -0.481818 -1.204545 0.187464 -2.454545 0.020974
0.036364 0.400000 -0.463636 -1.159091 0.197128 -2.409091 0.023738
0.054545 0.400000 -0.445455 -1.113636 0.207019 -2.363636 0.026721
0.072727 0.400000 -0.427273 -1.068182 0.217134 -2.318182 0.029929
0.090909 0.400000 -0.409091 -1.022727 0.227465 -2.272727 0.033369
0.109091 0.400000 -0.390909 -0.977273 0.238007 -2.227273 0.037046
0.127273 0.400000 -0.372727 -0.931818 0.248753 -2.181818 0.040963
0.145455 0.400000 -0.354545 -0.886364 0.259695 -2.136364 0.045125
0.163636 0.400000 -0.336364 -0.840909 0.270826 -2.090909 0.049537
0.181818 0.400000 -0.318182 -0.795455 0.282139 -2.045455 0.054201
0.200000 0.400000 -0.300000 -0.750000 0.293626 -2.000000 0.059121
0.200000 0.200000 -0.300000 -1.500000 0.130550 -2.000000 0.059121
0.209091 0.200000 -0.290909 -1.454545 0.138617 -1.954545 0.064299
0.218182 0.200000 -0.281818 -1.409091 0.146940 -1.909091 0.069738
0.227273 0.200000 -0.272727 -1.363636 0.155515 -1.863636 0.075438
0.236364 0.200000 -0.263636 -1.318182 0.164340 -1.818182 0.081403
0.245455 0.200000 -0.254545 -1.272727 0.173409 -1.772727 0.087631
0.254545 0.200000 -0.245455 -1.227273 0.182720 -1.727273 0.094125
0.263636 0.200000 -0.236364 -1.181818 0.192267 -1.681818 0.100883
0.272727 0.200000 -0.227273 -1.136364 0.202045 -1.636364 0.107906
0.281818 0.200000 -0.218182 -1.090909 0.212049 -1.590909 0.115192
0.290909 0.200000 -0.209091 -1.045455 0.222273 -1.545455 0.122741
0.300000 0.200000 -0.200000 -1.000000 0.232711 -1.500000 0.130550
0.309091 0.200000 -0.190909 -0.954545 0.243355 -1.454545 0.138617
0.318182 0.200000 -0.181818 -0.909091 0.254200 -1.409091 0.146940
0.327273 0.200000 -0.172727 -0.863636 0.265238 -1.363636 0.155515
0.336364 0.200000 -0.163636 -0.818182 0.276461 -1.318182 0.164340
0.345455 0.200000 -0.154545 -0.772727 0.287861 -1.272727 0.173409
0.354545 0.200000 -0.145455 -0.727273 0.299431 -1.227273 0.182720
0.363636 0.200000 -0.136364 -0.681818 0.311162 -1.181818 0.192267
0.372727 0.200000 -0.127273 -0.636364 0.323045 -1.136364 0.202045
0.381818 0.200000 -0.118182 -0.590909 0.335072 -1.090909 0.212049
0.390909 0.200000 -0.109091 -0.545455 0.347232 -1.045455 0.222273
0.400000 0.200000 -0.100000 -0.500000 0.359517 -1.000000 0.232711
0.400000 0.100000 -0.100000 -1.000000 0.232711 -1.000000 0.232711
0.404545 0.100000 -0.095455 -0.954545 0.243355 -0.954545 0.243355
0.409091 0.100000 -0.090909 -0.909091 0.254200 -0.909091 0.254200
0.413636 0.100000 -0.086364 -0.863636 0.265238 -0.863636 0.265238
0.418182 0.100000 -0.081818 -0.818182 0.276461 -0.818182 0.276461
0.422727 0.100000 -0.077273 -0.772727 0.287861 -0.772727 0.287861
0.427273 0.100000 -0.072727 -0.727273 0.299431 -0.727273 0.299431
0.431818 0.100000 -0.068182 -0.681818 0.311162 -0.681818 0.311162
0.436364 0.100000 -0.063636 -0.636364 0.323045 -0.636364 0.323045
0.440909 0.100000 -0.059091 -0.590909 0.335072 -0.590909 0.335072
0.445455 0.100000 -0.054545 -0.545455 0.347232 -0.545455 0.347232
0.450000 0.100000 -0.050000 -0.500000 0.359517 -0.500000 0.359517
0.454545 0.100000 -0.045455 -0.454545 0.371916 -0.454545 0.371916
0.459091 0.100000 -0.040909 -0.409091 0.384421 -0.409091 0.384421
0.463636 0.100000 -0.036364 -0.363636 0.397021 -0.363636 0.397021
0.468182 0.100000 -0.031818 -0.318182 0.409706 -0.318182 0.409706
0.472727 0.100000 -0.027273 -0.272727 0.422466 -0.272727 0.422466
0.477273 0.100000 -0.022727 -0.227273 0.435290 -0.227273 0.435290
0.481818 0.100000 -0.018182 -0.181818 0.448167 -0.181818 0.448167
0.486364 0.100000 -0.013636 -0.136364 0.461088 -0.136364 0.461088
0.490909 0.100000 -0.009091 -0.090909 0.474040 -0.090909 0.474040
0.495455 0.100000 -0.004545 -0.045455 0.487015 -0.045455 0.487015
0.500000 0.100000 0.000000 0.000000 0.500000 0.000000 0.500000
0.500000 0.100000 0.000000 0.000000 0.500000 0.000000 0.500000
0.504545 0.100000 0.004545 0.045455 0.512985 0.045455 0.512985
0.509091 0.100000 0.009091 0.090909 0.525960 0.090909 0.525960
0.513636 0.100000 0.013636 0.136364 0.538912 0.136364 0.538912
0.518182 0.100000 0.018182 0.181818 0.551833 0.181818 0.551833
0.522727 0.100000 0.022727 0.227273 0.564710 0.227273 0.564710
0.527273 0.100000 0.027273 0.272727 0.577534 0.272727 0.577534
0.531818 0.100000 0.031818 0.318182 0.590294 0.318182 0.590294
0.536364 0.100000 0.036364 0.363636 0.602979 0.363636 0.602979
0.540909 0.100000 0.040909 0.409091 0.615579 0.409091 0.615579
0.545455 0.100000 0.045455 0.454545 0.628084 0.454545 0.628084
0.550000 0.100000 0.050000 0.500000 0.640483 0.500000 0.640483
0.554545 0.100000 0.054545 0.545455 0.652768 0.545455 0.652768
0.559091 0.100000 0.059091 0.590909 0.664928 0.590909 0.664928
0.563636 0.100000 0.063636 0.636364 0.676955 0.636364 0.676955
0.568182 0.100000 0.068182 0.681818 0.688838 0.681818 0.688838
0.572727 0.100000 0.072727 0.727273 0.700569 0.727273 0.700569
0.577273 0.100000 0.077273 0.772727 0.712139 0.772727 0.712139
0.581818 0.100000 0.081818 0.818182 0.723539 0.818182 0.723539
0.586364 0.100000 0.086364 0.863636 0.734762 0.863636 0.734762
0.590909 0.100000 0.090909 0.909091 0.745800 0.909091 0.745800
0.595455 0.100000 0.095455 0.954545 0.756645 0.954545 0.756645
0.600000 0.100000 0.100000 1.000000 0.767289 1.000000 0.767289
0.600000 0.200000 0.100000 0.500000 0.640483 1.000000 0.767289
0.609091 0.200000 0.109091 0.545455 0.652768 1.045455 0.777727
0.618182 0.200000 0.118182 0.590909 0.664928 1.090909 0.787951
0.627273 0.200000 0.127273 0.636364 0.676955 1.136364 0.797955
0.636364 0.200000 0.136364 0.681818 0.688838 1.181818 0.807733
0.645455 0.200000 0.145455 0.727273 0.700569 1.227273 0.817280
0.654545 0.200000 0.154545 0.772727 0.712139 1.272727 0.826591
0.663636 0.200000 0.163636 0.818182 0.723539 1.318182 0.835660
0.672727 0.200000 0.172727 0.863636 0.734762 1.363636 0.844485
0.681818 0.200000 0.181818 0.909091 0.745800 1.409091 0.853060
0.690909 0.200000 0.190909 0.954545 0.756645 1.454545 0.861383
0.700000 0.200000 0.200000 1.000000 0.767289 1.500000 0.869450
0.709091 0.200000 0.209091 1.045455 0.777727 1.545455 0.877259
0.718182 0.200000 0.218182 1.090909 0.787951 1.590909 0.884808
0.727273 0.200000 0.227273 1.136364 0.797955 1.636364 0.892094
0.736364 0.200000 0.236364 1.181818 0.807733 1.681818 0.899117
0.745455 0.200000 0.245455 1.227273 0.817280 1.727273 0.905875
0.754545 0.200000 0.254545 1.272727 0.826591 1.772727 0.912369
0.763636 0.200000 0.263636 1.318182 0.835660 1.818182 0.918597
0.772727 0.200000 0.272727 1.363636 0.844485 1.863636 0.924562
0.781818 0.200000 0.281818 1.409091 0.853060 1.909091 0.930262
0.790909 0.200000 0.290909 1.454545 0.861383 1.954545 0.935701
0.800000 0.200000 0.300000 1.500000 0.869450 2.000000 0.940879
0.800000 0.400000 0.300000 0.750000 0.706374 2.000000 0.940879
0.818182 0.400000 0.318182 0.795455 0.717861 2.045455 0.945799
0.836364 0.400000 0.336364 0.840909 0.729174 2.090909 0.950463
0.854545 0.400000 0.354545 0.886364 0.740305 2.136364 0.954875
0.872727 0.400000 0.372727 0.931818 0.751247 2.181818 0.959037
0.890909 0.400000 0.390909 0.977273 0.761993 2.227273 0.962954
0.909091 0.400000 0.409091 1.022727 0.772535 2.272727 0.966631
0.927273 0.400000 0.427273 1.068182 0.782866 2.318182 0.970071
0.945455 0.400000 0.445455 1.113636 0.792981 2.363636 0.973279
0.963636 0.400000 0.463636 1.159091 0.802872 2.409091 0.976262
0.981818 0.400000 0.481818 1.204545 0.812536 2.454545 0.979026
1.000000 0.400000 0.500000 1.250000 0.821965 2.500000 0.981575
1.018182 0.400000 0.518182 1.295455 0.831156 2.545455 0.983918
1.036364 0.400000 0.536364 1.340909 0.840104 2.590909 0.986060
1.054545 0.400000 0.554545 1.386364 0.848804 2.636364 0.988009
1.072727 0.400000 0.572727 1.431818 0.857254 2.681818 0.989773
1.090909 0.400000 0.590909 1.477273 0.865449 2.727273 0.991359
1.109091 0.400000 0.609091 1.522727 0.873387 2.772727 0.992776
1.127273 0.400000 0.627273 1.568182 0.881066 2.818182 0.994033
1.145455 0.400000 0.645455 1.613636 0.888484 2.863636 0.995137
1.163636 0.400000 0.663636 1.659091 0.895638 2.909091 0.996097
1.181818 0.400000 0.681818 1.704545 0.902529 2.954545 0.996924
1.200000 0.400000 0.700000 1.750000 0.909155 3.000000 0.997626
1.200000 0.400000 0.700000 1.750000 0.909155 3.000000 0.997626
1.218182 0.400000 0.718182 1.795455 0.915516 3.045455 0.998213
1.236364 0.400000 0.736364 1.840909 0.921612 3.090909 0.998695
1.254545 0.400000 0.754545 1.886364 0.927445 3.136364 0.999083
1.272727 0.400000 0.772727 1.931818 0.933014 3.181818 0.999385
1.290909 0.400000 0.790909 1.977273 0.938322 3.227273 0.999612
1.309091 0.400000 0.809091 2.022727 0.943371 3.272727 0.999775
1.327273 0.400000 0.827273 2.068182 0.948163 3.318182 0.999885
1.345455 0.400000 0.845455 2.113636 0.952700 3.363636 0.999951
1.363636 0.400000 0.863636 2.159091 0.956987 3.409091 0.999986
1.381818 0.400000 0.881818 2.204545 0.961026 3.454545 0.999998
1.400000 0.400000 0.900000 2.250000 0.964822 3.500000 1.000000
1.418182 0.400000 0.918182 2.295455 0.968380 3.545455 1.000000
1.436364 0.400000 0.936364 2.340909 0.971704 3.590909 1.000000
1.454545 0.400000 0.954545 2.386364 0.974799 3.636364 1.000000
1.472727 0.400000 0.972727 2.431818 0.977671 3.681818 1.000000
1.490909 0.400000 0.990909 2.477273 0.980327 3.727273 1.000000
1.509091 0.400000 1.009091 2.522727 0.982772 3.772727 1.000000
1.527273 0.400000 1.027273 2.568182 0.985013 3.818182 1.000000
1.545455 0.400000 1.045455 2.613636 0.987058 3.863636 1.000000
1.563636 0.400000 1.063636 2.659091 0.988914 3.909091 1.000000
1.581818 0.400000 1.081818 2.704545 0.990588 3.954545 1.000000
1.600000 0.400000 1.100000 2.750000 0.992089 4.000000 1.000000


==> smooth/arb3.dat <==
0.000000 0.050000 -0.500000 -10.000000 0.000000 -9.000000 0.000000
0.002273 0.050000 -0.497727 -9.954545 0.000000 -8.954545 0.000000
0.004545 0.050000 -0.495455 -9.909091 0.000000 -8.909091 0.000000
0.006818 0.050000 -0.493182 -9.863636 0.000000 -8.863636 0.000000
0.009091 0.050000 -0.490909 -9.818182 0.000000 -8.818182 0.000000
0.011364 0.050000 -0.488636 -9.772727 0.000000 -8.772727 0.000000
0.013636 0.050000 -0.486364 -9.727273 0.000000 -8.727273 0.000000
0.015909 0.050000 -0.484091 -9.681818 0.000000 -8.681818 0.000000
0.018182 0.050000 -0.481818 -9.636364 0.000000 -8.636364 0.000000
0.020455 0.050000 -0.479545 -9.590909 0.000000 -8.590909 0.000000
0.022727 0.050000 -0.477273 -9.545455 0.000000 -8.545455 0.000000
0.025000 0.050000 -0.475000 -9.500000 0.000000 -8.500000 0.000000
0.027273 0.050000 -0.472727 -9.454545 0.000000 -8.454545 0.000000
0.029545 0.050000 -0.470455 -9.409091 0.000000 -8.409091 0.000000
0.031818 0.050000 -0.468182 -9.363636 0.000000 -8.363636 0.000000
0.034091 0.050000 -0.465909 -9.318182 0.000000 -8.318182 0.000000
0.036364 0.050000 -0.463636 -9.272727 0.000000 -8.272727 0.000000
0.038636 0.050000 -0.461364 -9.227273 0.000000 -8.227273 0.000000
0.040909 0.050000 -0.459091 -9.181818 0.000000 -8.181818 0.000000
0.043182 0.050000 -0.456818 -9.136364 0.000000 -8.136364 0.000000
0.045455 0.050000 -0.454545 -9.090909 0.000000 -8.090909 0.000000
0.047727 0.050000 -0.452273 -9.045455 0.000000 -8.045455 0.000000
0.050000 0.050000 -0.450000 -9.000000 0.000000 -8.000000 0.000000
0.050000 0.050000 -0.450000 -9.000000 0.000000 -8.000000 0.000000
0.052273 0.050000 -0.447727 -8.954545 0.000000 -7.954545 0.000000
0.054545 0.050000 -0.445455 -8.909091 0.000000 -7.909091 0.000000
0.056818 0.050000 -0.443182 -8.863636 0.000000 -7.863636 0.000000
0.059091 0.050000 -0.440909 -8.818182 0.000000 -7.818182 0.000000
0.061364 0.050000 -0.438636 -8.772727 0.000000 -7.772727 0.000000
0.063636 0.050000 -0.436364 -8.727273 0.000000 -7.727273 0.000000
0.065909 0.050000 -0.434091 -8.681818 0.000000 -7.681818 0.000000
0.068182 0.050000 -0.431818 -8.636364 0.000000 -7.636364 0.000000
0.070455 0.050000 -0.429545 -8.590909 0.000000 -7.590909 0.000000
0.072727 0.050000 -0.427273 -8.545455 0.000000 -7.545455 0.000000
0.075000 0.050000 -0.425000 -8.500000 0.000000 -7.500000 0.000000
0.077273 0.050000 -0.422727 -8.454545 0.000000 -7.454545 0.000000
0.079545 0.050000 -0.420455 -8.409091 0.000000 -7.409091 0.000000
0.081818 0.050000 -0.418182 -8.363636 0.000000 -7.363636 0.000000
0.084091 0.050000 -0.415909 -8.318182 0.000000 -7.318182 0.000000
0.086364 0.050000 -0.413636 -8.272727 0.000000 -7.272727 0.000000
0.088636 0.050000 -0.411364 -8.227273 0.000000 -7.227273 0.000000
0.090909 0.050000 -0.409091 -8.181818 0.000000 -7.181818 0.000000
0.093182 0.050000 -0.406818 -8.136364 0.000000 -7.136364 0.000000
0.095455 0.050000 -0.404545 -8.090909 0.000000 -7.090909 0.000000
0.097727 0.050000 -0.402273 -8.045455 0.000000 -7.045455 0.000000
0.100000 0.050000 -0.400000 -8.000000 0.000000 -7.000000 0.000000
0.100000 0.050000 -0.400000 -8.000000 0.000000 -7.000000 0.000000
0.102273 0.050000 -0.397727 -7.954545 0.000000 -6.954545 0.000000
0.104545 0.050000 -0.395455 -7.909091 0.000000 -6.909091 0.000000
0.106818 0.050000 -0.393182 -7.863636 0.000000 -6.863636 0.000000
0.109091 0.050000 -0.390909 -7.818182 0.000000 -6.818182 0.000000
0.111364 0.050000 -0.388636 -7.772727 0.000000 -6.772727 0.000000
0.113636 0.050000 -0.386364 -7.727273 0.000000 -6.727273 0.000000
0.115909 0.050000 -0.384091 -7.681818 0.000000 -6.681818 0.000000
0.118182 0.050000 -0.381818 -7.636364 0.000000 -6.636364 0.000000
0.120455 0.050000 -0.379545 -7.590909 0.000000 -6.590909 0.000000
0.122727 0.050000 -0.377273 -7.545455 0.000000 -6.545455 0.000000
0.125000 0.050000 -0.375000 -7.500000 0.000000 -6.500000 0.000000
0.127273 0.050000 -0.372727 -7.454545 0.000000 -6.454545 0.000000
0.129545 0.050000 -0.370455 -7.409091 0.000000 -6.409091 0.000000
0.131818 0.050000 -0.368182 -7.363636 0.000000 -6.363636 0.000000
0.134091 0.050000 -0.365909 -7.318182 0.000000 -6.318182 0.000000
0.136364 0.050000 -0.363636 -7.272727 0.000000 -6.272727 0.000000
0.138636 0.050000 -0.361364 -7.227273 0.000000 -6.227273 0.000000
0.140909 0.050000 -0.359091 -7.181818 0.000000 -6.181818 0.000000
0.143182 0.050000 -0.356818 -7.136364 0.000000 -6.136364 0.000000
0.145455 0.050000 -0.354545 -7.090909 0.000000 -6.090909 0.000000
0.147727 0.050000 -0.352273 -7.045455 0.000000 -6.045455 0.000000
0.150000 0.050000 -0.350000 -7.000000 0.000000 -6.000000 0.000000
0.150000 0.050000 -0.350000 -7.000000 0.000000 -6.000000 0.000000
0.152273 0.050000 -0.347727 -6.954545 0.000000 -5.954545 0.000000
0.154545 0.050000 -0.345455 -6.909091 0.000000 -5.909091 0.000000
0.156818 0.050000 -0.343182 -6.863636 0.000000 -5.863636 0.000000
0.159091 0.050000 -0.340909 -6.818182 0.000000 -5.818182 0.000000
0.161364 0.050000 -0.338636 -6.772727 0.000000 -5.772727 0.000000
0.163636 0.050000 -0.336364 -6.727273 0.000000 -5.727273 0.000000
0.165909 0.050000 -0.334091 -6.681818 0.000000 -5.681818 0.000000
0.168182 0.050000 -0.331818 -6.636364 0.000000 -5.636364 0.000000
0.170455 0.050000 -0.329545 -6.590909 0.000000 -5.590909 0.000000
0.172727 0.050000 -0.327273 -6.545455 0.000000 -5.545455 0.000000
0.175000 0.050000 -0.325000 -6.500000 0.000000 -5.500000 0.000000
0.177273 0.050000 -0.322727 -6.454545 0.000000 -5.454545 0.000000
0.179545 0.050000 -0.320455 -6.409091 0.000000 -5.409091 0.000000
0.181818 0.050000 -0.318182 -6.363636 0.000000 -5.363636 0.000000
0.184091 0.050000 -0.315909 -6.318182 0.000000 -5.318182 0.000000
0.186364 0.050000 -0.313636 -6.272727 0.000000 -5.272727 0.000000
0.188636 0.050000 -0.311364 -6.227273 0.000000 -5.227273 0.000000
0.190909 0.050000 -0.309091 -6.181818 0.000000 -5.181818 0.000000
0.193182 0.050000 -0.306818 -6.136364 0.000000 -5.136364 0.000000
0.195455 0.050000 -0.304545 -6.090909 0.000000 -5.090909 0.000000
0.197727 0.050000 -0.302273 -6.045455 0.000000 -5.045455 0.000000
0.200000 0.050000 -0.300000 -6.000000 0.000000 -5.000000 0.000000
0.200000 0.050000 -0.300000 -6.000000 0.000000 -5.000000 0.000000
0.202273 0.050000 -0.297727 -5.954545 0.000000 -4.954545 0.000000
0.204545 0.050000 -0.295455 -5.909091 0.000000 -4.909091 0.000000
0.206818 0.050000 -0.293182 -5.863636 0.000000 -4.863636 0.000000
0.209091 0.050000 -0.290909 -5.818182 0.000000 -4.818182 0.000000
0.211364 0.050000 -0.288636 -5.772727 0.000000 -4.772727 0.000000
0.213636 0.050000 -0.286364 -5.727273 0.000000 -4.727273 0.000000
0.215909 0.050000 -0.284091 -5.681818 0.000000 -4.681818 0.000000
0.218182 0.050000 -0.281818 -5.636364 0.000000 -4.636364 0.000000
0.220455 0.050000 -0.279545 -5.590909 0.000000 -4.590909 0.000000
0.222727 0.050000 -0.277273 -5.545455 0.000000 -4.545455 0.000000
0.225000 0.050000 -0.275000 -5.500000 0.000000 -4.500000 0.000000
0.227273 0.050000 -0.272727 -5.454545 0.000000 -4.454545 0.000000
0.229545 0.050000 -0.270455 -5.409091 0.000000 -4.409091 0.000000
0.231818 0.050000 -0.268182 -5.363636 0.000000 -4.363636 0.000000
0.234091 0.050000 -0.265909 -5.318182 0.000000 -4.318182 0.000000
0.236364 0.050000 -0.263636 -5.272727 0.000000 -4.272727 0.000000
0.238636 0.050000 -0.261364 -5.227273 0.000000 -4.227273 0.000000
0.240909 0.050000 -0.259091 -5.181818 0.000000 -4.181818 0.000000
0.243182 0.050000 -0.256818 -5.136364 0.000000 -4.136364 0.000000
0.245455 0.050000 -0.254545 -5.090909 0.000000 -4.090909 0.000000
0.247727 0.050000 -0.252273 -5.045455 0.000000 -4.045455 0.000000
0.250000 0.050000 -0.250000 -5.000000 0.000000 -4.000000 0.000000
0.250000 0.050000 -0.250000 -5.000000 0.000000 -4.000000 0.000000
0.252273 0.050000 -0.247727 -4.954545 0.000000 -3.954545 0.000000
0.254545 0.050000 -0.245455 -4.909091 0.000000 -3.909091 0.000000
0.256818 0.050000 -0.243182 -4.863636 0.000000 -3.863636 0.000000
0.259091 0.050000 -0.240909 -4.818182 0.000000 -3.818182 0.000000
0.261364 0.050000 -0.238636 -4.772727 0.000000 -3.772727 0.000000
0.263636 0.050000 -0.236364 -4.727273 0.000000 -3.727273 0.000000
0.265909 0.050000 -0.234091 -4.681818 0.000000 -3.681818 0.000000
0.268182 0.050000 -0.231818 -4.636364 0.000000 -3.636364 0.000000
0.270455 0.050000 -0.229545 -4.590909 0.000000 -3.590909 0.000000
0.272727 0.050000 -0.227273 -4.545455 0.000000 -3.545455 0.000000
0.275000 0.050000 -0.225000 -4.500000 0.000000 -3.500000 0.000000
0.277273 0.050000 -0.222727 -4.454545 0.000000 -3.454545 0.000002
0.279545 0.050000 -0.220455 -4.409091 0.000000 -3.409091 0.000014
0.281818 0.050000 -0.218182 -4.363636 0.000000 -3.363636 0.000049
0.284091 0.050000 -0.215909 -4.318182 0.000000 -3.318182 0.000115
0.286364 0.050000 -0.213636 -4.272727 0.000000 -3.272727 0.000225
0.288636 0.050000 -0.211364 -4.227273 0.000000 -3.227273 0.000388
0.290909 0.050000 -0.209091 -4.181818 0.000000 -3.181818 0.000615
0.293182 0.050000 -0.206818 -4.136364 0.000000 -3.136364 0.000917
0.295455 0.050000 -0.204545 -4.090909 0.000000 -3.090909 0.001305
0.297727 0.050000 -0.202273 -4.045455 0.000000 -3.045455 0.001787
0.300000 0.050000 -0.200000 -4.000000 0.000000 -3.000000 0.002374
0.300000 0.050000 -0.200000 -4.000000 0.000000 -3.000000 0.002374
0.302273 0.050000 -0.197727 -3.954545 0.000000 -2.954545 0.003076
0.304545 0.050000 -0.195455 -3.909091 0.000000 -2.909091 0.003903
0.306818 0.050000 -0.193182 -3.863636 0.000000 -2.863636 0.004863
0.309091 0.050000 -0.190909 -3.818182 0.000000 -2.818182 0.005967
0.311364 0.050000 -0.188636 -3.772727 0.000000 -2.772727 0.007224
0.313636 0.050000 -0.186364 -3.727273 0.000000 -2.727273 0.008641
0.315909 0.050000 -0.184091 -3.681818 0.000000 -2.681818 0.010227
0.318182 0.050000 -0.181818 -3.636364 0.000000 -2.636364 0.011991
0.320455 0.050000 -0.179545 -3.590909 0.000000 -2.590909 0.013940
0.322727 0.050000 -0.177273 -3.545455 0.000000 -2.545455 0.016082
0.325000 0.050000 -0.175000 -3.500000 0.000000 -2.500000 0.018425
0.327273 0.050000 -0.172727 -3.454545 0.000002 -2.454545 0.020974
0.329545 0.050000 -0.170455 -3.409091 0.000014 -2.409091 0.023738
0.331818 0.050000 -0.168182 -3.363636 0.000049 -2.363636 0.026721
0.334091 0.050000 -0.165909 -3.318182 0.000115 -2.318182 0.029929
0.336364 0.050000 -0.163636 -3.272727 0.000225 -2.272727 0.033369
0.338636 0.050000 -0.161364 -3.227273 0.000388 -2.227273 0.037046
0.340909 0.050000 -0.159091 -3.181818 0.000615 -2.181818 0.040963
0.343182 0.050000 -0.156818 -3.136364 0.000917 -2.136364 0.045125
0.345455 0.050000 -0.154545 -3.090909 0.001305 -2.090909 0.049537
0.347727 0.050000 -0.152273 -3.045455 0.001787 -2.045455 0.054201
0.350000 0.050000 -0.150000 -3.000000 0.002374 -2.000000 0.059121
0.350000 0.050000 -0.150000 -3.000000 0.002374 -2.000000 0.059121
0.352273 0.050000 -0.147727 -2.954545 0.003076 -1.954545 0.064299
0.354545 0.050000 -0.145455 -2.909091 0.003903 -1.909091 0.069738
0.356818 0.050000 -0.143182 -2.863636 0.004863 -1.863636 0.075438
0.359091 0.050000 -0.140909 -2.818182 0.005967 -1.818182 0.081403
0.361364 0.050000 -0.138636 -2.772727 0.007224 -1.772727 0.087631
0.363636 0.050000 -0.136364 -2.727273 0.008641 -1.727273 0.094125
0.365909 0.050000 -0.134091 -2.681818 0.010227 -1.681818 0.100883
0.368182 0.050000 -0.131818 -2.636364 0.011991 -1.636364 0.107906
0.370455 0.050000 -0.129545 -2.590909 0.013940 -1.590909 0.115192
0.372727 0.050000 -0.127273 -2.545455 0.016082 -1.545455 0.122741
0.375000 0.050000 -0.125000 -2.500000 0.018425 -1.500000 0.130550
0.377273 0.050000 -0.122727 -2.454545 0.020974 -1.454545 0.138617
0.379545 0.050000 -0.120455 -2.409091 0.023738 -1.409091 0.146940
0.381818 0.050000 -0.118182 -2.363636 0.026721 -1.363636 0.155515
0.384091 0.050000 -0.115909 -2.318182 0.029929 -1.318182 0.164340
0.386364 0.050000 -0.113636 -2.272727 0.033369 -1.272727 0.173409
0.388636 0.050000 -0.111364 -2.227273 0.037046 -1.227273 0.182720
0.390909 0.050000 -0.109091 -2.181818 0.040963 -1.181818 0.192267
0.393182 0.050000 -0.106818 -2.136364 0.045125 -1.136364 0.202045
0.395455 0.050000 -0.104545 -2.090909 0.049537 -1.090909 0.212049
0.397727 0.050000 -0.102273 -2.045455 0.054201 -1.045455 0.222273
0.400000 0.050000 -0.100000 -2.000000 0.059121 -1.000000 0.232711
0.400000 0.100000 -0.100000 -1.000000 0.232711 -1.000000 0.232711
0.404545 0.100000 -0.095455 -0.954545 0.243355 -0.954545 0.243355
0.409091 0.100000 -0.090909 -0.909091 0.254200 -0.909091 0.254200
0.413636 0.100000 -0.086364 -0.863636 0.265238 -0.863636 0.265238
0.418182 0.100000 -0.081818 -0.818182 0.276461 -0.818182 0.276461
0.422727 0.100000 -0.077273 -0.772727 0.287861 -0.772727 0.287861
0.427273 0.100000 -0.072727 -0.727273 0.299431 -0.727273 0.299431
0.431818 0.100000 -0.068182 -0.681818 0.311162 -0.681818 0.311162
0.436364 0.100000 -0.063636 -0.636364 0.323045 -0.636364 0.323045
0.440909 0.100000 -0.059091 -0.590909 0.335072 -0.590909 0.335072
0.445455 0.100000 -0.054545 -0.545455 0.347232 -0.545455 0.347232
0.450000 0.100000 -0.050000 -0.500000 0.359517 -0.500000 0.359517
0.454545 0.100000 -0.045455 -0.454545 0.371916 -0.454545 0.371916
0.459091 0.100000 -0.040909 -0.409091 0.384421 -0.409091 0.384421
0.463636 0.100000 -0.036364 -0.363636 0.397021 -0.363636 0.397021
0.468182 0.100000 -0.031818 -0.318182 0.409706 -0.318182 0.409706
0.472727 0.100000 -0.027273 -0.272727 0.422466 -0.272727 0.422466
0.477273 0.100000 -0.022727 -0.227273 0.435290 -0.227273 0.435290
0.481818 0.100000 -0.018182 -0.181818 0.448167 -0.181818 0.448167
0.486364 0.100000 -0.013636 -0.136364 0.461088 -0.136364 0.461088
0.490909 0.100000 -0.009091 -0.090909 0.474040 -0.090909 0.474040
0.495455 0.100000 -0.004545 -0.045455 0.487015 -0.045455 0.487015
0.500000 0.100000 0.000000 0.000000 0.500000 0.000000 0.500000
0.500000 0.100000 0.000000 0.000000 0.500000 0.000000 0.500000
0.504545 0.100000 0.004545 0.045455 0.512985 0.045455 0.512985
0.509091 0.100000 0.009091 0.090909 0.525960 0.090909 0.525960
0.513636 0.100000 0.013636 0.136364 0.538912 0.136364 0.538912
0.518182 0.100000 0.018182 0.181818 0.551833 0.181818 0.551833
0.522727 0.100000 0.022727 0.227273 0.564710 0.227273 0.564710
0.527273 0.100000 0.027273 0.272727 0.577534 0.272727 0.577534
0.531818 0.100000 0.031818 0.318182 0.590294 0.318182 0.590294
0.536364 0.100000 0.036364 0.363636 0.602979 0.363636 0.602979
0.540909 0.100000 0.040909 0.409091 0.615579 0.409091 0.615579
0.545455 0.100000 0.045455 0.454545 0.628084 0.454545 0.628084
0.550000 0.100000 0.050000 0.500000 0.640483 0.500000 0.640483
0.554545 0.100000 0.054545 0.545455 0.652768 0.545455 0.652768
0.559091 0.100000 0.059091 0.590909 0.664928 0.590909 0.664928
0.563636 0.100000 0.063636 0.636364 0.676955 0.636364 0.676955
0.568182 0.100000 0.068182 0.681818 0.688838 0.681818 0.688838
0.572727 0.100000 0.072727 0.727273 0.700569 0.727273 0.700569
0.577273 0.100000 0.077273 0.772727 0.712139 0.772727 0.712139
0.581818 0.100000 0.081818 0.818182 0.723539 0.818182 0.723539
0.586364 0.100000 0.086364 0.863636 0.734762 0.863636 0.734762
0.590909 0.100000 0.090909 0.909091 0.745800 0.909091 0.745800
0.595455 0.100000 0.095455 0.954545 0.756645 0.954545 0.756645
0.600000 0.100000 0.100000 1.000000 0.767289 1.000000 0.767289
0.600000 0.050000 0.100000 2.000000 0.940879 1.000000 0.767289
0.602273 0.050000 0.102273 2.045455 0.945799 1.045455 0.777727
0.604545 0.050000 0.104545 2.090909 0.950463 1.090909 0.787951
0.606818 0.050000 0.106818 2.136364 0.954875 1.136364 0.797955
0.609091 0.050000 0.109091 2.181818 0.959037 1.181818 0.807733
0.611364 0.050000 0.111364 2.227273 0.962954 1.227273 0.817280
0.613636 0.050000 0.113636 2.272727 0.966631 1.272727 0.826591
0.615909 0.050000 0.115909 2.318182 0.970071 1.318182 0.835660
0.618182 0.050000 0.118182 2.363636 0.973279 1.363636 0.844485
0.620455 0.050000 0.120455 2.409091 0.976262 1.409091 0.853060
0.622727 0.050000 0.122727 2.454545 0.979026 1.454545 0.861383
0.625000 0.050000 0.125000 2.500000 0.981575 1.500000 0.869450
0.627273 0.050000 0.127273 2.545455 0.983918 1.545455 0.877259
0.629545 0.050000 0.129545 2.590909 0.986060 1.590909 0.884808
0.631818 0.050000 0.131818 2.636364 0.988009 1.636364 0.892094
0.634091 0.050000 0.134091 2.681818 0.989773 1.681818 0.899117
0.636364 0.050000 0.136364 2.727273 0.991359 1.727273 0.905875
0.638636 0.050000 0.138636 2.772727 0.992776 1.772727 0.912369
0.640909 0.050000 0.140909 2.818182 0.994033 1.818182 0.918597
0.643182 0.050000 0.143182 2.863636 0.995137 1.863636 0.924562
0.645455 0.050000 0.145455 2.909091 0.996097 1.909091 0.930262
0.647727 0.050000 0.147727 2.954545 0.996924 1.954545 0.935701
0.650000 0.050000 0.150000 3.000000 0.997626 2.000000 0.940879
0.650000 0.050000 0.150000 3.000000 0.997626 2.000000 0.940879
0.652273 0.050000 0.152273 3.045455 0.998213 2.045455 0.945799
0.654545 0.050000 0.154545 3.090909 0.998695 2.090909 0.950463
0.656818 0.050000 0.156818 3.136364 0.999083 2.136364 0.954875
0.659091 0.050000 0.159091 3.181818 0.999385 2.181818 0.959037
0.661364 0.050000 0.161364 3.227273 0.999612 2.227273 0.962954
0.663636 0.050000 0.163636 3.272727 0.999775 2.272727 0.966631
0.665909 0.050000 0.165909 3.318182 0.999885 2.318182 0.970071
0.668182 0.050000 0.168182 3.363636 0.999951 2.363636 0.973279
0.670455 0.050000 0.170455 3.409091 0.999986 2.409091 0.976262
0.672727 0.050000 0.172727 3.454545 0.999998 2.454545 0.979026
0.675000 0.050000 0.175000 3.500000 1.000000 2.500000 0.981575
0.677273 0.050000 0.177273 3.545455 1.000000 2.545455 0.983918
0.679545 0.050000 0.179545 3.590909 1.000000 2.590909 0.986060
0.681818 0.050000 0.181818 3.636364 1.000000 2.636364 0.988009
0.684091 0.050000 0.184091 3.681818 1.000000 2.681818 0.989773
0.686364 0.050000 0.186364 3.727273 1.000000 2.727273 0.991359
0.688636 0.050000 0.188636 3.772727 1.000000 2.772727 0.992776
0.690909 0.050000 0.190909 3.818182 1.000000 2.818182 0.994033
0.693182 0.050000 0.193182 3.863636 1.000000 2.863636 0.995137
0.695455 0.050000 0.195455 3.909091 1.000000 2.909091 0.996097
0.697727 0.050000 0.197727 3.954545 1.000000 2.954545 0.996924
0.700000 0.050000 0.200000 4.000000 1.000000 3.000000 0.997626
0.700000 0.050000 0.200000 4.000000 1.000000 3.000000 0.997626
0.702273 0.050000 0.202273 4.045455 1.000000 3.045455 0.998213
0.704545 0.050000 0.204545 4.090909 1.000000 3.090909 0.998695
0.706818 0.050000 0.206818 4.136364 1.000000 3.136364 0.999083
0.709091 0.050000 0.209091 4.181818 1.000000 3.181818 0.999385
0.711364 0.050000 0.211364 4.227273 1.000000 3.227273 0.999612
0.713636 0.050000 0.213636 4.272727 1.000000 3.272727 0.999775
0.715909 0.050000 0.215909 4.318182 1.000000 3.318182 0.999885
0.718182 0.050000 0.218182 4.363636 1.000000 3.363636 0.999951
0.720455 0.050000 0.220455 4.409091 1.000000 3.409091 0.999986
0.722727 0.050000 0.222727 4.454545 1.000000 3.454545 0.999998
0.725000 0.050000 0.225000 4.500000 1.000000 3.500000 1.000000
0.727273 0.050000 0.227273 4.545455 1.000000 3.545455 1.000000
0.729545 0.050000 0.229545 4.590909 1.000000 3.590909 1.000000
0.731818 0.050000 0.231818 4.636364 1.000000 3.636364 1.000000
0.734091 0.050000 0.234091 4.681818 1.000000 3.681818 1.000000
0.736364 0.050000 0.236364 4.727273 1.000000 3.727273 1.000000
0.738636 0.050000 0.238636 4.772727 1.000000 3.772727 1.000000
0.740909 0.050000 0.240909 4.818182 1.000000 3.818182 1.000000
0.743182 0.050000 0.243182 4.863636 1.000000 3.863636 1.000000
0.745455 0.050000 0.245455 4.909091 1.000000 3.909091 1.000000
0.747727 0.050000 0.247727 4.954545 1.000000 3.954545 1.000000
0.750000 0.050000 0.250000 5.000000 1.000000 4.000000 1.000000
0.750000 0.050000 0.250000 5.000000 1.000000 4.000000 1.000000
0.752273 0.050000 0.252273 5.045455 1.000000 4.045455 1.000000
0.754545 0.050000 0.254545 5.090909 1.000000 4.090909 1.000000
0.756818 0.050000 0.256818 5.136364 1.000000 4.136364 1.000000
0.759091 0.050000 0.259091 5.181818 1.000000 4.181818 1.000000
0.761364 0.050000 0.261364 5.227273 1.000000 4.227273 1.000000
0.763636 0.050000 0.263636 5.272727 1.000000 4.272727 1.000000
0.765909 0.050000 0.265909 5.318182 1.000000 4.318182 1.000000
0.768182 0.050000 0.268182 5.363636 1.000000 4.363636 1.000000
0.770455 0.050000 0.270455 5.409091 1.000000 4.409091 1.000000
0.772727 0.050000 0.272727 5.454545 1.000000 4.454545 1.000000
0.775000 0.050000 0.275000 5.500000 1.000000 4.500000 1.000000
0.777273 0.050000 0.277273 5.545455 1.000000 4.545455 1.000000
0.779545 0.050000 0.279545 5.590909 1.000000 4.590909 1.000000
0.781818 0.050000 0.281818 5.636364 1.000000 4.636364 1.000000
0.784091 0.050000 0.284091 5.681818 1.000000 4.681818 1.000000
0.786364 0.050000 0.286364 5.727273 1.000000 4.727273 1.000000
0.788636 0.050000 0.288636 5.772727 1.000000 4.772727 1.000000
0.790909 0.050000 0.290909 5.818182 1.000000 4.818182 1.000000
0.793182 0.050000 0.293182 5.863636 1.000000 4.863636 1.000000
0.795455 0.050000 0.295455 5.909091 1.000000 4.909091 1.000000
0.797727 0.050000 0.297727 5.954545 1.000000 4.954545 1.000000
0.800000 0.050000 0.300000 6.000000 1.000000 5.000000 1.000000
0.800000 0.050000 0.300000 6.000000 1.000000 5.000000 1.000000
0.802273 0.050000 0.302273 6.045455 1.000000 5.045455 1.000000
0.804545 0.050000 0.304545 6.090909 1.000000 5.090909 1.000000
0.806818 0.050000 0.306818 6.136364 1.000000 5.136364 1.000000
0.809091 0.050000 0.309091 6.181818 1.000000 5.181818 1.000000
0.811364 0.050000 0.311364 6.227273 1.000000 5.227273 1.000000
0.813636 0.050000 0.313636 6.272727 1.000000 5.272727 1.000000
0.815909 0.050000 0.315909 6.318182 1.000000 5.318182 1.000000
0.818182 0.050000 0.318182 6.363636 1.000000 5.363636 1.000000
0.820455 0.050000 0.320455 6.409091 1.000000 5.409091 1.000000
0.822727 0.050000 0.322727 6.454545 1.000000 5.454545 1.000000
0.825000 0.050000 0.325000 6.500000 1.000000 5.500000 1.000000
0.827273 0.050000 0.327273 6.545455 1.000000 5.545455 1.000000
0.829545 0.050000 0.329545 6.590909 1.000000 5.590909 1.000000
0.831818 0.050000 0.331818 6.636364 1.000000 5.636364 1.000000
0.834091 0.050000 0.334091 6.681818 1.000000 5.681818 1.000000
0.836364 0.050000 0.336364 6.727273 1.000000 5.727273 1.000000
0.838636 0.050000 0.338636 6.772727 1.000000 5.772727 1.000000
0.840909 0.050000 0.340909 6.818182 1.000000 5.818182 1.000000
0.843182 0.050000 0.343182 6.863636 1.000000 5.863636 1.000000
0.845455 0.050000 0.345455 6.909091 1.000000 5.909091 1.000000
0.847727 0.050000 0.347727 6.954545 1.000000 5.954545 1.000000
0.850000 0.050000 0.350000 7.000000 1.000000 6.000000 1.000000
0.850000 0.050000 0.350000 7.000000 1.000000 6.000000 1.000000
0.852273 0.050000 0.352273 7.045455 1.000000 6.045455 1.000000
0.854545 0.050000 0.354545 7.090909 1.000000 6.090909 1.000000
0.856818 0.050000 0.356818 7.136364 1.000000 6.136364 1.000000
0.859091 0.050000 0.359091 7.181818 1.000000 6.181818 1.000000
0.861364 0.050000 0.361364 7.227273 1.000000 6.227273 1.000000
0.863636 0.050000 0.363636 7.272727 1.000000 6.272727 1.000000
0.865909 0.050000 0.365909 7.318182 1.000000 6.318182 1.000000
0.868182 0.050000 0.368182 7.363636 1.000000 6.363636 1.000000
0.870455 0.050000 0.370455 7.409091 1.000000 6.409091 1.000000
0.872727 0.050000 0.372727 7.454545 1.000000 6.454545 1.000000
0.875000 0.050000 0.375000 7.500000 1.000000 6.500000 1.000000
0.877273 0.050000 0.377273 7.545455 1.000000 6.545455 1.000000
0.879545 0.050000 0.379545 7.590909 1.000000 6.590909 1.000000
0.881818 0.050000 0.381818 7.636364 1.000000 6.636364 1.000000
0.884091 0.050000 0.384091 7.681818 1.000000 6.681818 1.000000
0.886364 0.050000 0.386364 7.727273 1.000000 6.727273 1.000000
0.888636 0.050000 0.388636 7.772727 1.000000 6.772727 1.000000
0.890909 0.050000 0.390909 7.818182 1.000000 6.818182 1.000000
0.893182 0.050000 0.393182 7.863636 1.000000 6.863636 1.000000
0.895455 0.050000 0.395455 7.909091 1.000000 6.909091 1.000000
0.897727 0.050000 0.397727 7.954545 1.000000 6.954545 1.000000
0.900000 0.050000 0.400000 8.000000 1.000000 7.000000 1.000000
0.900000 0.050000 0.400000 8.000000 1.000000 7.000000 1.000000
0.902273 0.050000 0.402273 8.045455 1.000000 7.045455 1.000000
0.904545 0.050000 0.404545 8.090909 1.000000 7.090909 1.000000
0.906818 0.050000 0.406818 8.136364 1.000000 7.136364 1.000000
0.909091 0.050000 0.409091 8.181818 1.000000 7.181818 1.000000
0.911364 0.050000 0.411364 8.227273 1.000000 7.227273 1.000000
0.913636 0.050000 0.413636 8.272727 1.000000 7.272727 1.000000
0.915909 0.050000 0.415909 8.318182 1.000000 7.318182 1.000000
0.918182 0.050000 0.418182 8.363636 1.000000 7.363636 1.000000
0.920455 0.050000 0.420455 8.409091 1.000000 7.409091 1.000000
0.922727 0.050000 0.422727 8.454545 1.000000 7.454545 1.000000
0.925000 0.050000 0.425000 8.500000 1.000000 7.500000 1.000000
0.927273 0.050000 0.427273 8.545455 1.000000 7.545455 1.000000
0.929545 0.050000 0.429545 8.590909 1.000000 7.590909 1.000000
0.931818 0.050000 0.431818 8.636364 1.000000 7.636364 1.000000
0.934091 0.050000 0.434091 8.681818 1.000000 7.681818 1.000000
0.936364 0.050000 0.436364 8.727273 1.000000 7.727273 1.000000
0.938636 0.050000 0.438636 8.772727 1.000000 7.772727 1.000000
0.940909 0.050000 0.440909 8.818182 1.000000 7.818182 1.000000
0.943182 0.050000 0.443182 8.863636 1.000000 7.863636 1.000000
0.945455 0.050000 0.445455 8.909091 1.000000 7.909091 1.000000
0.947727 0.050000 0.447727 8.954545 1.000000 7.954545 1.000000
0.950000 0.050000 0.450000 9.000000 1.000000 8.000000 1.000000
0.950000 0.050000 0.450000 9.000000 1.000000 8.000000 1.000000
0.952273 0.050000 0.452273 9.045455 1.000000 8.045455 1.000000
0.954545 0.050000 0.454545 9.090909 1.000000 8.090909 1.000000
0.956818 0.050000 0.456818 9.136364 1.000000 8.136364 1.000000
0.959091 0.050000 0.459091 9.181818 1.000000 8.181818 1.000000
0.961364 0.050000 0.461364 9.227273 1.000000 8.227273 1.000000
0.963636 0.050000 0.463636 9.272727 1.000000 8.272727 1.000000
0.965909 0.050000 0.465909 9.318182 1.000000 8.318182 1.000000
0.968182 0.050000 0.468182 9.363636 1.000000 8.363636 1.000000
0.970455 0.050000 0.470455 9.409091 1.000000 8.409091 1.000000
0.972727 0.050000 0.472727 9.454545 1.000000 8.454545 1.000000
0.975000 0.050000 0.475000 9.500000 1.000000 8.500000 1.000000
0.977273 0.050000 0.477273 9.545455 1.000000 8.545455 1.000000
0.979545 0.050000 0.479545 9.590909 1.000000 8.590909 1.000000
0.981818 0.050000 0.481818 9.636364 1.000000 8.636364 1.000000
0.984091 0.050000 0.484091 9.681818 1.000000 8.681818 1.000000
0.986364 0.050000 0.486364 9.727273 1.000000 8.727273 1.000000
0.988636 0.050000 0.488636 9.772727 1.000000 8.772727 1.000000
0.990909 0.050000 0.490909 9.818182 1.000000 8.818182 1.000000
0.993182 0.050000 0.493182 9.863636 1.000000 8.863636 1.000000
0.995455 0.050000 0.495455 9.909091 1.000000 8.909091 1.000000
0.997727 0.050000 0.497727 9.954545 1.000000 8.954545 1.000000
1.000000 0.050000 0.500000 10.000000 1.000000 9.000000 1.000000


==> smooth/arb4.dat <==
-0.200000 0.200000 -0.700000 -3.500000 0.000000 -4.000000 0.000000
-0.190909 0.200000 -0.690909 -3.454545 0.000002 -3.954545 0.000000
-0.181818 0.200000 -0.681818 -3.409091 0.000014 -3.909091 0.000000
-0.172727 0.200000 -0.672727 -3.363636 0.000049 -3.863636 0.000000
-0.163636 0.200000 -0.663636 -3.318182 0.000115 -3.818182 0.000000
-0.154545 0.200000 -0.654545 -3.272727 0.000225 -3.772727 0.000000
-0.145455 0.200000 -0.645455 -3.227273 0.000388 -3.727273 0.000000
-0.136364 0.200000 -0.636364 -3.181818 0.000615 -3.681818 0.000000
-0.127273 0.200000 -0.627273 -3.136364 0.000917 -3.636364 0.000000
-0.118182 0.200000 -0.618182 -3.090909 0.001305 -3.590909 0.000000
-0.109091 0.200000 -0.609091 -3.045455 0.001787 -3.545455 0.000000
-0.100000 0.200000 -0.600000 -3.000000 0.002374 -3.500000 0.000000
-0.090909 0.200000 -0.590909 -2.954545 0.003076 -3.454545 0.000002
-0.081818 0.200000 -0.581818 -2.909091 0.003903 -3.409091 0.000014
-0.072727 0.200000 -0.572727 -2.863636 0.004863 -3.363636 0.000049
-0.063636 0.200000 -0.563636 -2.818182 0.005967 -3.318182 0.000115
-0.054545 0.200000 -0.554545 -2.772727 0.007224 -3.272727 0.000225
-0.045455 0.200000 -0.545455 -2.727273 0.008641 -3.227273 0.000388
-0.036364 0.200000 -0.536364 -2.681818 0.010227 -3.181818 0.000615
-0.027273 0.200000 -0.527273 -2.636364 0.011991 -3.136364 0.000917
-0.018182 0.200000 -0.518182 -2.590909 0.013940 -3.090909 0.001305
-0.009091 0.200000 -0.509091 -2.545455 0.016082 -3.045455 0.001787
0.000000 0.200000 -0.500000 -2.500000 0.018425 -3.000000 0.002374
0.000000 0.200000 -0.500000 -2.500000 0.018425 -3.000000 0.002374
0.009091 0.200000 -0.490909 -2.454545 0.020974 -2.954545 0.003076
0.018182 0.200000 -0.481818 -2.409091 0.023738 -2.909091 0.003903
0.027273 0.200000 -0.472727 -2.363636 0.026721 -2.863636 0.004863
0.036364 0.200000 -0.463636 -2.318182 0.029929 -2.818182 0.005967
0.045455 0.200000 -0.454545 -2.272727 0.033369 -2.772727 0.007224
0.054545 0.200000 -0.445455 -2.227273 0.037046 -2.727273 0.008641
0.063636 0.200000 -0.436364 -2.181818 0.040963 -2.681818 0.010227
0.072727 0.200000 -0.427273 -2.136364 0.045125 -2.636364 0.011991
0.081818 0.200000 -0.418182 -2.090909 0.049537 -2.590909 0.013940
0.090909 0.200000 -0.409091 -2.045455 0.054201 -2.545455 0.016082
0.100000 0.200000 -0.400000 -2.000000 0.059121 -2.500000 0.018425
0.109091 0.200000 -0.390909 -1.954545 0.064299 -2.454545 0.020974
0.118182 0.200000 -0.381818 -1.909091 0.069738 -2.409091 0.023738
0.127273 0.200000 -0.372727 -1.863636 0.075438 -2.363636 0.026721
0.136364 0.200000 -0.363636 -1.818182 0.081403 -2.318182 0.029929
0.145455 0.200000 -0.354545 -1.772727 0.087631 -2.272727 0.033369
0.154545 0.200000 -0.345455 -1.727273 0.094125 -2.227273 0.037046
0.163636 0.200000 -0.336364 -1.681818 0.100883 -2.181818 0.040963
0.172727 0.200000 -0.327273 -1.636364 0.107906 -2.136364 0.045125
0.181818 0.200000 -0.318182 -1.590909 0.115192 -2.090909 0.049537
0.190909 0.200000 -0.309091 -1.545455 0.122741 -2.045455 0.054201
0.200000 0.200000 -0.300000 -1.500000 0.130550 -2.000000 0.059121
0.200000 0.200000 -0.300000 -1.500000 0.130550 -2.000000 0.059121
0.209091 0.200000 -0.290909 -1.454545 0.138617 -1.954545 0.064299
0.218182 0.200000 -0.281818 -1.409091 0.146940 -1.909091 0.069738
0.227273 0.200000 -0.272727 -1.363636 0.155515 -1.863636 0.075438
0.236364 0.200000 -0.263636 -1.318182 0.164340 -1.818182 0.081403
0.245455 0.200000 -0.254545 -1.272727 0.173409 -1.772727 0.087631
0.254545 0.200000 -0.245455 -1.227273 0.182720 -1.727273 0.094125
0.263636 0.200000 -0.236364 -1.181818 0.192267 -1.681818 0.100883
0.272727 0.200000 -0.227273 -1.136364 0.202045 -1.636364 0.107906
0.281818 0.200000 -0.218182 -1.090909 0.212049 -1.590909 0.115192
0.290909 0.200000 -0.209091 -1.045455 0.222273 -1.545455 0.122741
0.300000 0.200000 -0.200000 -1.000000 0.232711 -1.500000 0.130550
0.309091 0.200000 -0.190909 -0.954545 0.243355 -1.454545 0.138617
0.318182 0.200000 -0.181818 -0.909091 0.254200 -1.409091 0.146940
0.327273 0.200000 -0.172727 -0.863636 0.265238 -1.363636 0.155515
0.336364 0.200000 -0.163636 -0.818182 0.276461 -1.318182 0.164340
0.345455 0.200000 -0.154545 -0.772727 0.287861 -1.272727 0.173409
0.354545 0.200000 -0.145455 -0.727273 0.299431 -1.227273 0.182720
0.363636 0.200000 -0.136364 -0.681818 0.311162 -1.181818 0.192267
0.372727 0.200000 -0.127273 -0.636364 0.323045 -1.136364 0.202045
0.381818 0.200000 -0.118182 -0.590909 0.335072 -1.090909 0.212049
0.390909 0.200000 -0.109091 -0.545455 0.347232 -1.045455 0.222273
0.400000 0.200000 -0.100000 -0.500000 0.359517 -1.000000 0.232711
0.400000 0.100000 -0.100000 -1.000000 0.232711 -1.000000 0.232711
0.404545 0.100000 -0.095455 -0.954545 0.243355 -0.954545 0.243355
0.409091 0.100000 -0.090909 -0.909091 0.254200 -0.909091 0.254200
0.413636 0.100000 -0.086364 -0.863636 0.265238 -0.863636 0.265238
0.418182 0.100000 -0.081818 -0.818182 0.276461 -0.818182 0.276461
0.422727 0.100000 -0.077273 -0.772727 0.287861 -0.772727 0.287861
0.427273 0.100000 -0.072727 -0.727273 0.299431 -0.727273 0.299431
0.431818 0.100000 -0.068182 -0.681818 0.311162 -0.681818 0.311162
0.436364 0.100000 -0.063636 -0.636364 0.323045 -0.636364 0.323045
0.440909 0.100000 -0.059091 -0.590909 0.335072 -0.590909 0.335072
0.445455 0.100000 -0.054545 -0.545455 0.347232 -0.545455 0.347232
0.450000 0.100000 -0.050000 -0.500000 0.359517 -0.500000 0.359517
0.454545 0.100000 -0.045455 -0.454545 0.371916 -0.454545 0.371916
0.459091 0.100000 -0.040909 -0.409091 0.384421 -0.409091 0.384421
0.463636 0.100000 -0.036364 -0.363636 0.397021 -0.363636 0.397021
0.468182 0.100000 -0.031818 -0.318182 0.409706 -0.318182 0.409706
0.472727 0.100000 -0.027273 -0.272727 0.422466 -0.272727 0.422466
0.477273 0.100000 -0.022727 -0.227273 0.435290 -0.227273 0.435290
0.481818 0.100000 -0.018182 -0.181818 0.448167 -0.181818 0.448167
0.486364 0.100000 -0.013636 -0.136364 0.461088 -0.136364 0.461088
0.490909 0.100000 -0.009091 -0.090909 0.474040 -0.090909 0.474040
0.495455 0.100000 -0.004545 -0.045455 0.487015 -0.045455 0.487015
0.500000 0.100000 0.000000 0.000000 0.500000 0.000000 0.500000
0.500000 0.100000 0.000000 0.000000 0.500000 0.000000 0.500000
0.504545 0.100000 0.004545 0.045455 0.512985 0.045455 0.512985
0.509091 0.100000 0.009091 0.090909 0.525960 0.090909 0.525960
0.513636 0.100000 0.013636 0.136364 0.538912 0.136364 0.538912
0.518182 0.100000 0.018182 0.181818 0.551833 0.181818 0.551833
0.522727 0.100000 0.022727 0.227273 0.564710 0.227273 0.564710
0.527273 0.100000 0.027273 0.272727 0.577534 0.272727 0.577534
0.531818 0.100000 0.031818 0.318182 0.590294 0.318182 0.590294
0.536364 0.100000 0.036364 0.363636 0.602979 0.363636 0.602979
0.540909 0.100000 0.040909 0.409091 0.615579 0.409091 0.615579
0.545455 0.100000 0.045455 0.454545 0.628084 0.454545 0.628084
0.550000 0.100000 0.050000 0.500000 0.640483 0.500000 0.640483
0.554545 0.100000 0.054545 0.545455 0.652768 0.545455 0.652768
0.559091 0.100000 0.059091 0.590909 0.664928 0.590909 0.664928
0.563636 0.100000 0.063636 0.636364 0.676955 0.636364 0.676955
0.568182 0.100000 0.068182 0.681818 0.688838 0.681818 0.688838
0.572727 0.100000 0.072727 0.727273 0.700569 0.727273 0.700569
0.577273 0.100000 0.077273 0.772727 0.712139 0.772727 0.712139
0.581818 0.100000 0.081818 0.818182 0.723539 0.818182 0.723539
0.586364 0.100000 0.086364 0.863636 0.734762 0.863636 0.734762
0.590909 0.100000 0.090909 0.909091 0.745800 0.909091 0.745800
0.595455 0.100000 0.095455 0.954545 0.756645 0.954545 0.756645
0.600000 0.100000 0.100000 1.000000 0.767289 1.000000 0.767289
0.600000 0.200000 0.100000 0.500000 0.640483 1.000000 0.767289
0.609091 0.200000 0.109091 0.545455 0.652768 1.045455 0.777727
0.618182 0.200000 0.118182 0.590909 0.664928 1.090909 0.787951
0.627273 0.200000 0.127273 0.636364 0.676955 1.136364 0.797955
0.636364 0.200000 0.136364 0.681818 0.688838 1.181818 0.807733
0.645455 0.200000 0.145455 0.727273 0.700569 1.227273 0.817280
0.654545 0.200000 0.154545 0.772727 0.712139 1.272727 0.826591
0.663636 0.200000 0.163636 0.818182 0.723539 1.318182 0.835660
0.672727 0.200000 0.172727 0.863636 0.734762 1.363636 0.844485
0.681818 0.200000 0.181818 0.909091 0.745800 1.409091 0.853060
0.690909 0.200000 0.190909 0.954545 0.756645 1.454545 0.861383
0.700000 0.200000 0.200000 1.000000 0.767289 1.500000 0.869450
0.709091 0.200000 0.209091 1.045455 0.777727 1.545455 0.877259
0.718182 0.200000 0.218182 1.090909 0.787951 1.590909 0.884808
0.727273 0.200000 0.227273 1.136364 0.797955 1.636364 0.892094
0.736364 0.200000 0.236364 1.181818 0.807733 1.681818 0.899117
0.745455 0.200000 0.245455 1.227273 0.817280 1.727273 0.905875
0.754545 0.200000 0.254545 1.272727 0.826591 1.772727 0.912369
0.763636 0.200000 0.263636 1.318182 0.835660 1.818182 0.918597
0.772727 0.200000 0.272727 1.363636 0.844485 1.863636 0.924562
0.781818 0.200000 0.281818 1.409091 0.853060 1.909091 0.930262
0.790909 0.200000 0.290909 1.454545 0.861383 1.954545 0.935701
0.800000 0.200000 0.300000 1.500000 0.869450 2.000000 0.940879
0.800000 0.200000 0.300000 1.500000 0.869450 2.000000 0.940879
0.809091 0.200000 0.309091 1.545455 0.877259 2.045455 0.945799
0.818182 0.200000 0.318182 1.590909 0.884808 2.090909 0.950463
0.827273 0.200000 0.327273 1.636364 0.892094 2.136364 0.954875
0.836364 0.200000 0.336364 1.681818 0.899117 2.181818 0.959037
0.845455 0.200000 0.345455 1.727273 0.905875 2.227273 0.962954
0.854545 0.200000 0.354545 1.772727 0.912369 2.272727 0.966631
0.863636 0.200000 0.363636 1.818182 0.918597 2.318182 0.970071
0.872727 0.200000 0.372727 1.863636 0.924562 2.363636 0.973279
0.881818 0.200000 0.381818 1.909091 0.930262 2.409091 0.976262
0.890909 0.200000 0.390909 1.954545 0.935701 2.454545 0.979026
0.900000 0.200000 0.400000 2.000000 0.940879 2.500000 0.981575
0.909091 0.200000 0.409091 2.045455 0.945799 2.545455 0.983918
0.918182 0.200000 0.418182 2.090909 0.950463 2.590909 0.986060
0.927273 0.200000 0.427273 2.136364 0.954875 2.636364 0.988009
0.936364 0.200000 0.436364 2.181818 0.959037 2.681818 0.989773
0.945455 0.200000 0.445455 2.227273 0.962954 2.727273 0.991359
0.954545 0.200000 0.454545 2.272727 0.966631 2.772727 0.992776
0.963636 0.200000 0.463636 2.318182 0.970071 2.818182 0.994033
0.972727 0.200000 0.472727 2.363636 0.973279 2.863636 0.995137
0.981818 0.200000 0.481818 2.409091 0.976262 2.909091 0.996097
0.990909 0.200000 0.490909 2.454545 0.979026 2.954545 0.996924
1.000000 0.200000 0.500000 2.500000 0.981575 3.000000 0.997626
1.000000 0.200000 0.500000 2.500000 0.981575 3.000000 0.997626
1.009091 0.200000 0.509091 2.545455 0.983918 3.045455 0.998213
1.018182 0.200000 0.518182 2.590909 0.986060 3.090909 0.998695
1.027273 0.200000 0.527273 2.636364 0.988009 3.136364 0.999083
1.036364 0.200000 0.536364 2.681818 0.989773 3.181818 0.999385
1.045455 0.200000 0.545455 2.727273 0.991359 3.227273 0.999612
1.054545 0.200000 0.554545 2.772727 0.992776 3.272727 0.999775
1.063636 0.200000 0.563636 2.818182 0.994033 3.318182 0.999885
1.072727 0.200000 0.572727 2.863636 0.995137 3.363636 0.999951
1.081818 0.200000 0.581818 2.909091 0.996097 3.409091 0.999986
1.090909 0.200000 0.590909 2.954545 0.996924 3.454545 0.999998
1.100000 0.200000 0.600000 3.000000 0.997626 3.500000 1.000000
1.109091 0.200000 0.609091 3.045455 0.998213 3.545455 1.000000
1.118182 0.200000 0.618182 3.090909 0.998695 3.590909 1.000000
1.127273 0.200000 0.627273 3.136364 0.999083 3.636364 1.000000
1.136364 0.200000 0.636364 3.181818 0.999385 3.681818 1.000000
1.145455 0.200000 0.645455 3.227273 0.999612 3.727273 1.000000
1.154545 0.200000 0.654545 3.272727 0.999775 3.772727 1.000000
1.163636 0.200000 0.663636 3.318182 0.999885 3.818182 1.000000
1.172727 0.200000 0.672727 3.363636 0.999951 3.863636 1.000000
1.181818 0.200000 0.681818 3.409091 0.999986 3.909091 1.000000
1.190909 0.200000 0.690909 3.454545 0.999998 3.954545 1.000000
1.200000 0.200000 0.700000 3.500000 1.000000 4.000000 1.000000


==> smooth/uni.dat <==
0.000000 0.100000 -0.500000 -5.000000 0.000000 -5.000000 0.000000
0.004545 0.100000 -0.495455 -4.954545 0.000000 -4.954545 0.000000
0.009091 0.100000 -0.490909 -4.909091 0.000000 -4.909091 0.000000
0.013636 0.100000 -0.486364 -4.863636 0.000000 -4.863636 0.000000
0.018182 0.100000 -0.481818 -4.818182 0.000000 -4.818182 0.000000
0.022727 0.100000 -0.477273 -4.772727 0.000000 -4.772727 0.000000
0.027273 0.100000 -0.472727 -4.727273 0.000000 -4.727273 0.000000
0.031818 0.100000 -0.468182 -4.681818 0.000000 -4.681818 0.000000
0.036364 0.100000 -0.463636 -4.636364 0.000000 -4.636364 0.000000
0.040909 0.100000 -0.459091 -4.590909 0.000000 -4.590909 0.000000
0.045455 0.100000 -0.454545 -4.545455 0.000000 -4.545455 0.000000
0.050000 0.100000 -0.450000 -4.500000 0.000000 -4.500000 0.000000
0.054545 0.100000 -0.445455 -4.454545 0.000000 -4.454545 0.000000
0.059091 0.100000 -0.440909 -4.409091 0.000000 -4.409091 0.000000
0.063636 0.100000 -0.436364 -4.363636 0.000000 -4.363636 0.000000
0.068182 0.100000 -0.431818 -4.318182 0.000000 -4.318182 0.000000
0.072727 0.100000 -0.427273 -4.272727 0.000000 -4.272727 0.000000
0.077273 0.100000 -0.422727 -4.227273 0.000000 -4.227273 0.000000
0.081818 0.100000 -0.418182 -4.181818 0.000000 -4.181818 0.000000
0.086364 0.100000 -0.413636 -4.136364 0.000000 -4.136364 0.000000
0.090909 0.100000 -0.409091 -4.090909 0.000000 -4.090909 0.000000
0.095455 0.100000 -0.404545 -4.045455 0.000000 -4.045455 0.000000
0.100000 0.100000 -0.400000 -4.000000 0.000000 -4.000000 0.000000
0.100000 0.100000 -0.400000 -4.000000 0.000000 -4.000000 0.000000
0.104545 0.100000 -0.395455 -3.954545 0.000000 -3.954545 0.000000
0.109091 0.100000 -0.390909 -3.909091 0.000000 -3.909091 0.000000
0.113636 0.100000 -0.386364 -3.863636 0.000000 -3.863636 0.000000
0.118182 0.100000 -0.381818 -3.818182 0.000000 -3.818182 0.000000
0.122727 0.100000 -0.377273 -3.772727 0.000000 -3.772727 0.000000
0.127273 0.100000 -0.372727 -3.727273 0.000000 -3.727273 0.000000
0.131818 0.100000 -0.368182 -3.681818 0.000000 -3.681818 0.000000
0.136364 0.100000 -0.363636 -3.636364 0.000000 -3.636364 0.000000
0.140909 0.100000 -0.359091 -3.590909 0.000000 -3.590909 0.000000
0.145455 0.100000 -0.354545 -3.545455 0.000000 -3.545455 0.000000
0.150000 0.100000 -0.350000 -3.500000 0.000000 -3.500000 0.000000
0.154545 0.100000 -0.345455 -3.454545 0.000002 -3.454545 0.000002
0.159091 0.100000 -0.340909 -3.409091 0.000014 -3.409091 0.000014
0.163636 0.100000 -0.336364 -3.363636 0.000049 -3.363636 0.000049
0.168182 0.100000 -0.331818 -3.318182 0.000115 -3.318182 0.000115
0.172727 0.100000 -0.327273 -3.272727 0.000225 -3.272727 0.000225
0.177273 0.100000 -0.322727 -3.227273 0.000388 -3.227273 0.000388
0.181818 0.100000 -0.318182 -3.181818 0.000615 -3.181818 0.000615
0.186364 0.100000 -0.313636 -3.136364 0.000917 -3.136364 0.000917
0.190909 0.100000 -0.309091 -3.090909 0.001305 -3.090909 0.001305
0.195455 0.100000 -0.304545 -3.045455 0.001787 -3.045455 0.001787
0.200000 0.100000 -0.300000 -3.000000 0.002374 -3.000000 0.002374
0.200000 0.100000 -0.300000 -3.000000 0.002374 -3.000000 0.002374
0.204545 0.100000 -0.295455 -2.954545 0.003076 -2.954545 0.003076
0.209091 0.100000 -0.290909 -2.909091 0.003903 -2.909091 0.003903
0.213636 0.100000 -0.286364 -2.863636 0.004863 -2.863636 0.004863
0.218182 0.100000 -0.281818 -2.818182 0.005967 -2.818182 0.005967
0.222727 0.100000 -0.277273 -2.772727 0.007224 -2.772727 0.007224
0.227273 0.100000 -0.272727 -2.727273 0.008641 -2.727273 0.008641
0.231818 0.100000 -0.268182 -2.681818 0.010227 -2.681818 0.010227
0.236364 0.100000 -0.263636 -2.636364 0.011991 -2.636364 0.011991
0.240909 0.100000 -0.259091 -2.590909 0.013940 -2.590909 0.013940
0.245455 0.100000 -0.254545 -2.545455 0.016082 -2.545455 0.016082
0.250000 0.100000 -0.250000 -2.500000 0.018425 -2.500000 0.018425
0.254545 0.100000 -0.245455 -2.454545 0.020974 -2.454545 0.020974
0.259091 0.100000 -0.240909 -2.409091 0.023738 -2.409091 0.023738
0.263636 0.100000 -0.236364 -2.363636 0.026721 -2.363636 0.026721
0.268182 0.100000 -0.231818 -2.318182 0.029929 -2.318182 0.029929
0.272727 0.100000 -0.227273 -2.272727 0.033369 -2.272727 0.033369
0.277273 0.100000 -0.222727 -2.227273 0.037046 -2.227273 0.037046
0.281818 0.100000 -0.218182 -2.181818 0.040963 -2.181818 0.040963
0.286364 0.100000 -0.213636 -2.136364 0.045125 -2.136364 0.045125
0.290909 0.100000 -0.209091 -2.090909 0.049537 -2.090909 0.049537
0.295455 0.100000 -0.204545 -2.045455 0.054201 -2.045455 0.054201
0.300000 0.100000 -0.200000 -2.000000 0.059121 -2.000000 0.059121
0.300000 0.100000 -0.200000 -2.000000 0.059121 -2.000000 0.059121
0.304545 0.100000 -0.195455 -1.954545 0.064299 -1.954545 0.064299
0.309091 0.100000 -0.190909 -1.909091 0.069738 -1.909091 0.069738
0.313636 0.100000 -0.186364 -1.863636 0.075438 -1.863636 0.075438
0.318182 0.100000 -0.181818 -1.818182 0.081403 -1.818182 0.081403
0.322727 0.100000 -0.177273 -1.772727 0.087631 -1.772727 0.087631
0.327273 0.100000 -0.172727 -1.727273 0.094125 -1.727273 0.094125
0.331818 0.100000 -0.168182 -1.681818 0.100883 -1.681818 0.100883
0.336364 0.100000 -0.163636 -1.636364 0.107906 -1.636364 0.107906
0.340909 0.100000 -0.159091 -1.590909 0.115192 -1.590909 0.115192
0.345455 0.100000 -0.154545 -1.545455 0.122741 -1.545455 0.122741
0.350000 0.100000 -0.150000 -1.500000 0.130550 -1.500000 0.130550
0.354545 0.100000 -0.145455 -1.454545 0.138617 -1.454545 0.138617
0.359091 0.100000 -0.140909 -1.409091 0.146940 -1.409091 0.146940
0.363636 0.100000 -0.136364 -1.363636 0.155515 -1.363636 0.155515
0.368182 0.100000 -0.131818 -1.318182 0.164340 -1.318182 0.164340
0.372727 0.100000 -0.127273 -1.272727 0.173409 -1.272727 0.173409
0.377273 0.100000 -0.122727 -1.227273 0.182720 -1.227273 0.182720
0.381818 0.100000 -0.118182 -1.181818 0.192267 -1.181818 0.192267
0.386364 0.100000 -0.113636 -1.136364 0.202045 -1.136364 0.202045
0.390909 0.100000 -0.109091 -1.090909 0.212049 -1.090909 0.212049
0.395455 0.100000 -0.104545 -1.045455 0.222273 -1.045455 0.222273
0.400000 0.100000 -0.100000 -1.000000 0.232711 -1.000000 0.232711
0.400000 0.100000 -0.100000 -1.000000 0.232711 -1.000000 0.232711
0.404545 0.100000 -0.095455 -0.954545 0.243355 -0.954545 0.243355
0.409091 0.100000 -0.090909 -0.909091 0.254200 -0.909091 0.254200
0.413636 0.100000 -0.086364 -0.863636 0.265238 -0.863636 0.265238
0.418182 0.100000 -0.081818 -0.818182 0.276461 -0.818182 0.276461
0.422727 0.100000 -0.077273 -0.772727 0.287861 -0.772727 0.287861
0.427273 0.100000 -0.072727 -0.727273 0.299431 -0.727273 0.299431
0.431818 0.100000 -0.068182 -0.681818 0.311162 -0.681818 0.311162
0.436364 0.100000 -0.063636 -0.636364 0.323045 -0.636364 0.323045
0.440909 0.100000 -0.059091 -0.590909 0.335072 -0.590909 0.335072
0.445455 0.100000 -0.054545 -0.545455 0.347232 -0.545455 0.347232
0.450000 0.100000 -0.050000 -0.500000 0.359517 -0.500000 0.359517
0.454545 0.100000 -0.045455 -0.454545 0.371916 -0.454545 0.371916
0.459091 0.100000 -0.040909 -0.409091 0.384421 -0.409091 0.384421
0.463636 0.100000 -0.036364 -0.363636 0.397021 -0.363636 0.397021
0.468182 0.100000 -0.031818 -0.318182 0.409706 -0.318182 0.409706
0.472727 0.100000 -0.027273 -0.272727 0.422466 -0.272727 0.422466
0.477273 0.100000 -0.022727 -0.227273 0.435290 -0.227273 0.435290
0.481818 0.100000 -0.018182 -0.181818 0.448167 -0.181818 0.448167
0.486364 0.100000 -0.013636 -0.136364 0.461088 -0.136364 0.461088
0.490909 0.100000 -0.009091 -0.090909 0.474040 -0.090909 0.474040
0.495455 0.100000 -0.004545 -0.045455 0.487015 -0.045455 0.487015
0.500000 0.100000 0.000000 0.000000 0.500000 0.000000 0.500000
0.500000 0.100000 0.000000 0.000000 0.500000 0.000000 0.500000
0.504545 0.100000 0.004545 0.045455 0.512985 0.045455 0.512985
0.509091 0.100000 0.009091 0.090909 0.525960 0.090909 0.525960
0.513636 0.100000 0.013636 0.136364 0.538912 0.136364 0.538912
0.518182 0.100000 0.018182 0.181818 0.551833 0.181818 0.551833
0.522727 0.100000 0.022727 0.227273 0.564710 0.227273 0.564710
0.527273 0.100000 0.027273 0.272727 0.577534 0.272727 0.577534
0.531818 0.100000 0.031818 0.318182 0.590294 0.318182 0.590294
0.536364 0.100000 0.036364 0.363636 0.602979 0.363636 0.602979
0.540909 0.100000 0.040909 0.409091 0.615579 0.409091 0.615579
0.545455 0.100000 0.045455 0.454545 0.628084 0.454545 0.628084
0.550000 0.100000 0.050000 0.500000 0.640483 0.500000 0.640483
0.554545 0.100000 0.054545 0.545455 0.652768 0.545455 0.652768
0.559091 0.100000 0.059091 0.590909 0.664928 0.590909 0.664928
0.563636 0.100000 0.063636 0.636364 0.676955 0.636364 0.676955
0.568182 0.100000 0.068182 0.681818 0.688838 0.681818 0.688838
0.572727 0.100000 0.072727 0.727273 0.700569 0.727273 0.700569
0.577273 0.100000 0.077273 0.772727 0.712139 0.772727 0.712139
0.581818 0.100000 0.081818 0.818182 0.723539 0.818182 0.723539
0.586364 0.100000 0.086364 0.863636 0.734762 0.863636 0.734762
0.590909 0.100000 0.090909 0.909091 0.745800 0.909091 0.745800
0.595455 0.100000 0.095455 0.954545 0.756645 0.954545 0.756645
0.600000 0.100000 0.100000 1.000000 0.767289 1.000000 0.767289
0.600000 0.100000 0.100000 1.000000 0.767289 1.000000 0.767289
0.604545 0.100000 0.104545 1.045455 0.777727 1.045455 0.777727
0.609091 0.100000 0.109091 1.090909 0.787951 1.090909 0.787951
0.613636 0.100000 0.113636 1.136364 0.797955 1.136364 0.797955
0.618182 0.100000 0.118182 1.181818 0.807733 1.181818 0.807733
0.622727 0.100000 0.122727 1.227273 0.817280 1.227273 0.817280
0.627273 0.100000 0.127273 1.272727 0.826591 1.272727 0.826591
0.631818 0.100000 0.131818 1.318182 0.835660 1.318182 0.835660
0.636364 0.100000 0.136364 1.363636 0.844485 1.363636 0.844485
0.640909 0.100000 0.140909 1.409091 0.853060 1.409091 0.853060
0.645455 0.100000 0.145455 1.454545 0.861383 1.454545 0.861383
0.650000 0.100000 0.150000 1.500000 0.869450 1.500000 0.869450
0.654545 0.100000 0.154545 1.545455 0.877259 1.545455 0.877259
0.659091 0.100000 0.159091 1.590909 0.884808 1.590909 0.884808
0.663636 0.100000 0.163636 1.636364 0.892094 1.636364 0.892094
0.668182 0.100000 0.168182 1.681818 0.899117 1.681818 0.899117
0.672727 0.100000 0.172727 1.727273 0.905875 1.727273 0.905875
0.677273 0.100000 0.177273 1.772727 0.912369 1.772727 0.912369
0.681818 0.100000 0.181818 1.818182 0.918597 1.818182 0.918597
0.686364 0.100000 0.186364 1.863636 0.924562 1.863636 0.924562
0.690909 0.100000 0.190909 1.909091 0.930262 1.909091 0.930262
0.695455 0.100000 0.195455 1.954545 0.935701 1.954545 0.935701
0.700000 0.100000 0.200000 2.000000 0.940879 2.000000 0.940879
0.700000 0.100000 0.200000 2.000000 0.940879 2.000000 0.940879
0.704545 0.100000 0.204545 2.045455 0.945799 2.045455 0.945799
0.709091 0.100000 0.209091 2.090909 0.950463 2.090909 0.950463
0.713636 0.100000 0.213636 2.136364 0.954875 2.136364 0.954875
0.718182 0.100000 0.218182 2.181818 0.959037 2.181818 0.959037
0.722727 0.100000 0.222727 2.227273 0.962954 2.227273 0.962954
0.727273 0.100000 0.227273 2.272727 0.966631 2.272727 0.966631
0.731818 0.100000 0.231818 2.318182 0.970071 2.318182 0.970071
0.736364 0.100000 0.236364 2.363636 0.973279 2.363636 0.973279
0.740909 0.100000 0.240909 2.409091 0.976262 2.409091 0.976262
0.745455 0.100000 0.245455 2.454545 0.979026 2.454545 0.979026
0.750000 0.100000 0.250000 2.500000 0.981575 2.500000 0.981575
0.754545 0.100000 0.254545 2.545455 0.983918 2.545455 0.983918
0.759091 0.100000 0.259091 2.590909 0.986060 2.590909 0.986060
0.763636 0.100000 0.263636 2.636364 0.988009 2.636364 0.988009
0.768182 0.100000 0.268182 2.681818 0.989773 2.681818 0.989773
0.772727 0.100000 0.272727 2.727273 0.991359 2.727273 0.991359
0.777273 0.100000 0.277273 2.772727 0.992776 2.772727 0.992776
0.781818 0.100000 0.281818 2.818182 0.994033 2.818182 0.994033
0.786364 0.100000 0.286364 2.863636 0.995137 2.863636 0.995137
0.790909 0.100000 0.290909 2.909091 0.996097 2.909091 0.996097
0.795455 0.100000 0.295455 2.954545 0.996924 2.954545 0.996924
0.800000 0.100000 0.300000 3.000000 0.997626 3.000000 0.997626
0.800000 0.100000 0.300000 3.000000 0.997626 3.000000 0.997626
0.804545 0.100000 0.304545 3.045455 0.998213 3.045455 0.998213
0.809091 0.100000 0.309091 3.090909 0.998695 3.090909 0.998695
0.813636 0.100000 0.313636 3.136364 0.999083 3.136364 0.999083
0.818182 0.100000 0.318182 3.181818 0.999385 3.181818 0.999385
0.822727 0.100000 0.322727 3.227273 0.999612 3.227273 0.999612
0.827273 0.100000 0.327273 3.272727 0.999775 3.272727 0.999775
0.831818 0.100000 0.331818 3.318182 0.999885 3.318182 0.999885
0.836364 0.100000 0.336364 3.363636 0.999951 3.363636 0.999951
0.840909 0.100000 0.340909 3.409091 0.999986 3.409091 0.999986
0.845455 0.100000 0.345455 3.454545 0.999998 3.454545 0.999998
0.850000 0.100000 0.350000 3.500000 1.000000 3.500000 1.000000
0.854545 0.100000 0.354545 3.545455 1.000000 3.545455 1.000000
0.859091 0.100000 0.359091 3.590909 1.000000 3.590909 1.000000
0.863636 0.100000 0.363636 3.636364 1.000000 3.636364 1.000000
0.868182 0.100000 0.368182 3.681818 1.000000 3.681818 1.000000
0.872727 0.100000 0.372727 3.727273 1.000000 3.727273 1.000000
0.877273 0.100000 0.377273 3.772727 1.000000 3.772727 1.000000
0.881818 0.100000 0.381818 3.818182 1.000000 3.818182 1.000000
0.886364 0.100000 0.386364 3.863636 1.000000 3.863636 1.000000
0.890909 0.100000 0.390909 3.909091 1.000000 3.909091 1.000000
0.895455 0.100000 0.395455 3.954545 1.000000 3.954545 1.000000
0.900000 0.100000 0.400000 4.000000 1.000000 4.000000 1.000000
0.900000 0.100000 0.400000 4.000000 1.000000 4.000000 1.000000
0.904545 0.100000 0.404545 4.045455 1.000000 4.045455 1.000000
0.909091 0.100000 0.409091 4.090909 1.000000 4.090909 1.000000
0.913636 0.100000 0.413636 4.136364 1.000000 4.136364 1.000000
0.918182 0.100000 0.418182 4.181818 1.000000 4.181818 1.000000
0.922727 0.100000 0.422727 4.227273 1.000000 4.227273 1.000000
0.927273 0.100000 0.427273 4.272727 1.000000 4.272727 1.000000
0.931818 0.100000 0.431818 4.318182 1.000000 4.318182 1.000000
0.936364 0.100000 0.436364 4.363636 1.000000 4.363636 1.000000
0.940909 0.100000 0.440909 4.409091 1.000000 4.409091 1.000000
0.945455 0.100000 0.445455 4.454545 1.000000 4.454545 1.000000
0.950000 0.100000 0.450000 4.500000 1.000000 4.500000 1.000000
0.954545 0.100000 0.454545 4.545455 1.000000 4.545455 1.000000
0.959091 0.100000 0.459091 4.590909 1.000000 4.590909 1.000000
0.963636 0.100000 0.463636 4.636364 1.000000 4.636364 1.000000
0.968182 0.100000 0.468182 4.681818 1.000000 4.681818 1.000000
0.972727 0.100000 0.472727 4.727273 1.000000 4.727273 1.000000
0.977273 0.100000 0.477273 4.772727 1.000000 4.772727 1.000000
0.981818 0.100000 0.481818 4.818182 1.000000 4.818182 1.000000
0.986364 0.100000 0.486364 4.863636 1.000000 4.863636 1.000000
0.990909 0.100000 0.490909 4.909091 1.000000 4.909091 1.000000
0.995455 0.100000 0.495455 4.954545 1.000000 4.954545 1.000000
1.000000 0.100000 0.500000 5.000000 1.000000 5.000000 1.000000

